Conformal Anomaly Detection in Python: Moving Beyond Heuristic Thresholds with nonconform

Most anomaly detection systems output scores rather than calibrated decisions, leaving practitioners to choose thresholds heuristically and without clear statistical interpretation. Conformal anomaly detection addresses this limitation by converting anomaly scores into calibrated p-values that are valid under the statistical assumption of data exchangeability, with a growing literature extending this idea beyond that setting. We present nonconform, a Python package for applying conformal anomaly detection within existing machine-learning workflows, and use it as the basis for an implementation-grounded introduction to the field. The package integrates with scikit-learn, PyOD, and custom anomaly detectors, and provides a unified interface for calibration, p-value generation, and false discovery rate control. It supports several conformalization strategies, ranging from simple split-conformal calibration to more data-efficient and shift-aware extensions. Through a progression from foundational concepts to advanced conformalization strategies, complemented by code examples, the paper connects the statistical ideas behind conformal anomaly detection to their practical use in nonconform. Empirical results demonstrate that the implemented methods enable statistically principled anomaly detection. Together, the package and exposition aim to make core conformal anomaly detection workflows more accessible and reproducible in experimental and production-oriented settings.

==> figures/4-martingale-plots/exchangeability_martingale_showcase_stream.csv <==
t,score,p_val,rolling_mean,martingale,log10_martingale,restarted_martingale,log10_restarted_martingale,anomaly_rate,post_change,is_ville_alarm_step,is_restarted_ville_alarm_step,change_point,ville_threshold,restarted_ville_threshold
1,-0.17224298971820728,0.2144638403990025,0.2144638403990025,1.0796748003072985,0.033292965024326125,1.0398374001536492,0.01696543378254419,0.0,False,False,False,1000,1000.0,1000.0
2,-0.24563548945788694,0.7481296758104738,0.5702410640066501,0.6241292383806022,-0.2047254716893951,0.7417432036126601,-0.12974642431282737,0.0,False,False,False,1000,1000.0,1000.0
3,-0.12428255288580026,0.08478802992518704,0.3275145469659186,1.0717099441149485,0.03007726043558729,1.0943861444947312,0.03917058601385755,0.0,False,False,False,1000,1000.0,1000.0
4,-0.2505208814266375,0.800498753117207,0.516708229426434,0.598917405938179,-0.22263306512073874,0.6998212739457236,-0.1550128594855737,0.0,False,False,False,1000,1000.0,1000.0
5,-0.21031956466556895,0.4089775561097257,0.4807980049875312,0.46826015171600455,-0.3295127984984777,0.5835105500089848,-0.23395128740050344,0.0,False,False,False,1000,1000.0,1000.0
6,-0.26686968791971993,0.9351620947630923,0.6106163163519772,0.2421105745229141,-0.6159862417162272,0.3706938468347144,-0.4309846227859431,0.0,False,False,False,1000,1000.0,1000.0
7,-0.26471927752896335,0.9226932668329177,0.6886355539722123,0.1260245301320933,-0.8995449131036146,0.25288971181744435,-0.5970688384760706,0.0,False,False,False,1000,1000.0,1000.0
8,-0.2684574905341645,0.9376558603491272,0.743973399833749,0.06507337848843858,-1.1865966449213352,0.18431918048977994,-0.7344294691898118,0.0,False,False,False,1000,1000.0,1000.0
9,-0.20143557645280258,0.33665835411471323,0.6625103906899418,0.05607621103442422,-1.2512213385227284,0.17266105232625456,-0.7628056164997319,0.0,False,False,False,1000,1000.0,1000.0
10,-0.2594188544403269,0.8877805486284289,0.7034686012242122,0.02975745963311781,-1.526404146863056,0.13429167056137944,-0.8719509236039088,0.0,False,False,False,1000,1000.0,1000.0
11,-0.22721140511863036,0.5561097256857855,0.6789087886344745,0.01995196215022537,-1.7000143877410263,0.11750018857392203,-0.9299614364003466,0.0,False,False,False,1000,1000.0,1000.0
12,-0.22802074690970997,0.5586034912718204,0.6604002813479123,0.013347618762150177,-1.8745962062619979,0.10406866855495385,-0.9826800017266937,0.0,False,False,False,1000,1000.0,1000.0
13,-0.19756487372240827,0.3092269326683292,0.6102326601079718,0.01200148928716271,-1.9207648581970054,0.10077686066088427,-0.9966391746455648,0.0,False,False,False,1000,1000.0,1000.0
14,-0.15631436483877598,0.16209476309226933,0.5504809405058781,0.014904611288129584,-1.8266793458723234,0.10902800785374003,-0.9624619232166771,0.0,False,False,False,1000,1000.0,1000.0
15,-0.19145427973016044,0.26932668329177056,0.5153366583541147,0.014359885169391714,-1.8428490329696883,0.10732752599340747,-0.9692888814454148,0.0,False,False,False,1000,1000.0,1000.0
16,-0.11461501582629874,0.0798004987531172,0.46409711016576205,0.025416641806680487,-1.5948818314835311,0.14467440445468052,-0.8396082967133582,0.0,False,False,False,1000,1000.0,1000.0
17,-0.16172523607132105,0.1770573566084788,0.4322038042149528,0.03020168577822052,-1.519968815196959,0.16145229407199654,-0.7919557797225028,0.0,False,False,False,1000,1000.0,1000.0
18,-0.20928286045394928,0.4014962593516209,0.42897143107144414,0.023831997104029057,-1.6228395625667738,0.13850145345545664,-0.8585456690228366,0.0,False,False,False,1000,1000.0,1000.0
19,-0.27537557065357054,0.9750623441396509,0.4835805223782648,0.012067415026310695,-1.918385750618597,0.09481302026921444,-1.0231320187506285,0.0,False,False,False,1000,1000.0,1000.0
20,-0.21248098466258786,0.428927680798005,0.4783754898468115,0.009212812163174572,-2.0356077834262614,0.08364906766161766,-1.0775388952475666,0.0,False,False,False,1000,1000.0,1000.0
21,-0.2047901571352725,0.3690773067331671,0.46843929138193474,0.007582345146556011,-2.1201964504776303,0.07688946944435868,-1.1141331358210556,0.0,False,False,False,1000,1000.0,1000.0
22,-0.15160653321332507,0.14962593516209477,0.4407163908410791,0.00980099381153983,-2.0087298850233424,0.08666582911503805,-1.0621521038158628,0.0,False,False,False,1000,1000.0,1000.0
23,-0.24704842580285813,0.7605985037406484,0.4673732335827099,0.005619043393093502,-2.250337614050625,0.06746530008204038,-1.1709195435801598,0.0,False,False,False,1000,1000.0,1000.0
24,-0.2600382905022313,0.8927680798004988,0.501404821280133,0.0029734665911128177,-2.5267369367264525,0.054533995645809435,-1.263332680868949,0.0,False,False,False,1000,1000.0,1000.0
25,-0.1936219864108768,0.286783042394015,0.4848954536735085,0.002776235694696852,-2.556543666257148,0.05346790492613041,-1.271906832859576,0.0,False,False,False,1000,1000.0,1000.0
26,-0.17693308219502368,0.22693266832917705,0.46578709920355804,0.002913921368321123,-2.535522171771585,0.054282783546797476,-1.2653378904150472,0.0,False,False,False,1000,1000.0,1000.0
27,-0.17538824350237125,0.22194513715710723,0.44836981620024013,0.0030926090009421254,-2.509674984447931,0.055421441904257344,-1.2563221793311916,0.0,False,False,False,1000,1000.0,1000.0
28,-0.1811271921126154,0.24189526184538654,0.43413019176197437,0.0031439913251090318,-2.502518660934944,0.055769328821671314,-1.253604582167907,0.0,False,False,False,1000,1000.0,1000.0
29,-0.18463644477599522,0.2543640897755611,0.4221457849628802,0.003116904125795927,-2.5062765561697926,0.05557603048883973,-1.255112475881016,0.0,False,False,False,1000,1000.0,1000.0
30,-0.1449447400265046,0.12718204488778054,0.4031158662483576,0.004369991039100423,-2.359519453572651,0.06495053699465725,-1.1874172539388765,0.0,False,False,False,1000,1000.0,1000.0
31,-0.22779256507152618,0.5561097256857855,0.41267798246319687,0.0029300181159254562,-2.5331296944506216,0.05384574059243114,-1.2688486453904388,0.0,False,False,False,1000,1000.0,1000.0
32,-0.27764631662321815,0.9800498753117207,0.4470641577873498,0.0014798449711674834,-2.829783778992225,0.04219359208490468,-1.3747535000685642,0.0,False,False,False,1000,1000.0,1000.0
33,-0.24047260440674334,0.6733167082294265,0.46037313134276614,0.0009017300227353951,-3.0449234704256085,0.03720025452586179,-1.4294540886450078,0.0,False,False,False,1000,1000.0,1000.0
34,-0.09534841352516055,0.05236907730673317,0.43705861396927853,0.0019701943661514505,-2.705490927146458,0.04742459288146771,-1.3239963886436426,0.0,False,False,False,1000,1000.0,1000.0
35,-0.27552450550644203,0.9775561097256857,0.4670862526224122,0.0009963415226974172,-3.001591770010577,0.037713314094837934,-1.423505301859585,0.0,False,False,False,1000,1000.0,1000.0
36,-0.046457724143349144,0.00997506234413965,0.44237753963439747,0.004987930860902232,-2.3020795750284484,0.08052520996904422,-1.09406813408631,0.0,False,False,False,1000,1000.0,1000.0
37,-0.22536424757827905,0.5336658354114713,0.44718218678055927,0.0034139387801742195,-2.466744271056934,0.06341887851818738,-1.1977814421838782,0.0,False,False,False,1000,1000.0,1000.0
38,-0.21774778777592768,0.4688279301745636,0.4482922249033287,0.0024929811513830728,-2.6032810050426636,0.05322777549999083,-1.2738616835222687,0.0,False,False,False,1000,1000.0,1000.0
39,-0.24189930465840753,0.685785536159601,0.46016689046614234,0.0015052021801622347,-2.822405161311685,0.042043253295414716,-1.3763036857555757,0.0,False,False,False,1000,1000.0,1000.0
40,0.030111402045186697,0.0024937655860349127,0.43784137217930785,0.015070825084158655,-1.8218629706655751,0.20114086270759604,-0.6964996914834893,0.0,False,False,False,1000,1000.0,1000.0
41,-0.1846538356795237,0.2543640897755611,0.42910435873151037,0.014940981709716966,-1.825620865900424,0.19961305654514583,-0.6998110552327278,0.0,False,False,False,1000,1000.0,1000.0
42,-0.2587762557048974,0.885286783042394,0.4503221459087608,0.007939755855086,-2.1001928517818613,0.11697344755070267,-0.9319127099711084,0.0,False,False,False,1000,1000.0,1000.0
43,-0.24544578732872102,0.743142144638404,0.4636321458510173,0.004605122707339494,-2.3367587931738787,0.07739081751136655,-1.111310565682979,0.0,False,False,False,1000,1000.0,1000.0
44,-0.23478828195104778,0.600997506234414,0.4697372729791683,0.0029701260180823325,-2.527225123815203,0.057803832238431135,-1.238043368070253,0.0,False,False,False,1000,1000.0,1000.0
45,-0.17013566811637626,0.20698254364089774,0.458313154312287,0.003264209471761817,-2.48622197935713,0.06137473529027723,-1.2120103679804997,0.0,False,False,False,1000,1000.0,1000.0
46,-0.24470686025269106,0.7281795511221946,0.46979683077228307,0.0019126204084424464,-2.718371214435229,0.04477157077582888,-1.3489976684642702,0.0,False,False,False,1000,1000.0,1000.0
47,-0.22190584218427745,0.5012468827930174,0.4711072496064803,0.0013507436902849262,-2.8694270524993635,0.03773915690358631,-1.4232078062434266,0.0,False,False,False,1000,1000.0,1000.0
48,-0.16934340814923393,0.20448877805486285,0.4602248630125367,0.0014935102652348165,-2.825791788045112,0.03957095269135244,-1.4026234937416378,0.0,False,False,False,1000,1000.0,1000.0
49,-0.20853090163590338,0.3915211970074813,0.45747671637233445,0.00119343996314531,-2.9231994236036187,0.035638832622964266,-1.44807653004785,0.0,False,False,False,1000,1000.0,1000.0
50,-0.16936189112999034,0.20448877805486285,0.4475556207520414,0.0013195803531926907,-2.879564159149367,0.03733322474072395,-1.4279044952969704,0.0,False,False,False,1000,1000.0,1000.0
51,-0.1935874307246263,0.286783042394015,0.44137206004596347,0.0012320522078518384,-2.9093708886800624,0.03613248364673296,-1.4421021852075349,0.0,False,False,False,1000,1000.0,1000.0
52,-0.16589316493480905,0.19201995012468828,0.43196254646402854,0.0014058077700515688,-2.8520740606201938,0.0385672937600023,-1.4137808342045286,0.0,False,False,False,1000,1000.0,1000.0
53,-0.273861963090116,0.9625935162094763,0.4516155453434895,0.0007164311784347981,-3.144825522309961,0.028735824168994284,-1.5415763423996616,0.0,False,False,False,1000,1000.0,1000.0
54,-0.2113298202471353,0.42144638403990026,0.45051848493244995,0.0005517893526111787,-3.2582266839706877,0.026310426073843925,-1.579872118846224,0.0,False,False,False,1000,1000.0,1000.0
55,-0.23427781351830224,0.5985037406483791,0.45580367263659033,0.0003566234407485489,-3.447790114180381,0.023320530166260033,-1.6322615805998164,0.0,False,False,False,1000,1000.0,1000.0
56,-0.26055064978464987,0.8927680798004988,0.4711357570984818,0.00018871679972731352,-3.7241894368562085,0.02060073883458812,-1.6861172036099414,0.0,False,False,False,1000,1000.0,1000.0
57,-0.17210877781725742,0.2119700748129676,0.46219900943346404,0.00020494781423448008,-3.6883567090672447,0.02088966813633322,-1.6800684593832171,0.0,False,False,False,1000,1000.0,1000.0
58,-0.1745679091432893,0.22194513715710723,0.4540548103732485,0.00021751563440098906,-3.6625095217435915,0.021131308631662224,-1.6750736068799437,0.0,False,False,False,1000,1000.0,1000.0
59,-0.2633108811739795,0.9152119700748129,0.469426715696634,0.00011368407612926387,-3.9443003632235265,0.019000102138724644,-1.7212440644068934,0.0,False,False,False,1000,1000.0,1000.0
60,-0.2665589210776079,0.9301745635910225,0.4845332025128435,5.893691665085959e-05,-4.229612588481761,0.017744805802818238,-1.7509287491609042,0.0,False,False,False,1000,1000.0,1000.0
61,-0.12638476507835006,0.08728179551122195,0.47171864099666216,9.974602096855997e-05,-4.001104420010789,0.01886359984377989,-1.7243754249017398,0.0,False,False,False,1000,1000.0,1000.0
62,-0.20495397027281387,0.3690773067331671,0.46846018594067823,8.209314860476038e-05,-4.0856930870621575,0.018334331642236672,-1.7367349171393813,0.0,False,False,False,1000,1000.0,1000.0
63,-0.27106766148690686,0.9451371571072319,0.483356341289633,4.2221095592735274e-05,-4.374470501400084,0.0170184287112075,-1.7690805402299103,0.0,False,False,False,1000,1000.0,1000.0
64,-0.09901285291994644,0.057356608478802994,0.47024865720314596,8.814704772815256e-05,-4.0547922287627705,0.01879560743151023,-1.7259436343082317,0.0,False,False,False,1000,1000.0,1000.0
65,-0.13037123451764443,0.09725685785536159,0.45894587540472825,0.00014132456532654306,-3.84978234162991,0.020994022311464362,-1.6779043455853548,0.0,False,False,False,1000,1000.0,1000.0
66,-0.22465034386903598,0.5261845386533666,0.460952999680807,9.741338198077704e-05,-4.011381378632647,0.019108422549932308,-1.7187751636062418,0.0,False,False,False,1000,1000.0,1000.0
67,-0.19594427611294507,0.30174563591022446,0.4562704301581428,8.866824790820927e-05,-4.052231873144762,0.01871319138661889,-1.7278521406985101,0.0,False,False,False,1000,1000.0,1000.0
68,-0.28078028444321507,0.9875311720698254,0.47166929224253945,4.461313315203574e-05,-4.3505372754614084,0.016616252805158504,-1.7794669089229977,0.0,False,False,False,1000,1000.0,1000.0
69,-0.18114386832857965,0.24189526184538654,0.46510431994547796,4.535436053287209e-05,-4.34338095194842,0.016654973666946418,-1.7784560496319999,0.0,False,False,False,1000,1000.0,1000.0
70,-0.21725363506948908,0.46384039900249374,0.4650687165386333,3.329697396882644e-05,-4.477595233411269,0.01597161909244114,-1.7966510558545805,0.0,False,False,False,1000,1000.0,1000.0
71,-0.09241430283434005,0.0399002493765586,0.4532584813396867,8.334642301373103e-05,-4.079113034093121,0.019102218866900045,-1.7189161832401532,0.0,False,False,False,1000,1000.0,1000.0
72,-0.2638508345795049,0.9177057356608479,0.46598306364985553,4.3501601653287333e-05,-4.36149475278377,0.016518964302834963,-1.7820171853245945,0.0,False,False,False,1000,1000.0,1000.0
73,-0.03176847731085586,0.007481296758104738,0.45359112400413254,0.00025147036404364446,-3.5995131894974914,0.030887168169486633,-1.510221907326327,0.0,False,False,False,1000,1000.0,1000.0
74,-0.2357390019171256,0.6084788029925187,0.45772146211048953,0.00016118851267929676,-3.7926659120207464,0.024585062895257005,-1.6093286763293568,0.0,False,False,False,1000,1000.0,1000.0
75,-0.2582833702079614,0.885286783042394,0.46897318108238173,8.565685054588662e-05,-4.067237897902183,0.01923038227852893,-1.7160120823862994,0.0,False,False,False,1000,1000.0,1000.0
76,-0.22056465734878994,0.486284289276808,0.4694228202562629,6.141677205802719e-05,-4.211713012937332,0.017463567824220157,-1.7578670247725088,0.0,False,False,False,1000,1000.0,1000.0
77,-0.19827663929260364,0.314214463840399,0.4654431188097023,5.478275956754561e-05,-4.2613560948500036,0.016962042200902062,-1.7705218606176927,0.0,False,False,False,1000,1000.0,1000.0
78,-0.26197310205898156,0.9027431421446384,0.47651400547640954,2.8829148188530838e-05,-4.540168189470476,0.014923088229948936,-1.826141293321799,0.0,False,False,False,1000,1000.0,1000.0
79,-0.23885284697155645,0.655860349127182,0.48099766406767885,1.7799021470299307e-05,-4.749603873069245,0.013996006720255737,-1.8539958576603168,0.0,False,False,False,1000,1000.0,1000.0
80,-0.12558826765990205,0.08728179551122195,0.47127628459714915,3.0123421272843767e-05,-4.521095704598273,0.015138726757502717,-1.8199106496340622,0.0,False,False,False,1000,1000.0,1000.0
81,-0.14229221632660816,0.12718204488778054,0.46288374216521333,4.2233920491782596e-05,-4.3743386020011314,0.016322142259496,-1.7872228412671922,0.0,False,False,False,1000,1000.0,1000.0
82,-0.19397378250837555,0.286783042394015,0.45864035180928087,3.943253236700885e-05,-4.4041453315318275,0.01603864995749555,-1.7948321909574474,0.0,False,False,False,1000,1000.0,1000.0
83,-0.011918811757561598,0.004987531172069825,0.44783909417506157,0.000279178430434497,-3.5541181387177083,0.04117228059751696,-1.3853950760803562,0.0,False,False,False,1000,1000.0,1000.0
84,-0.19640835106714022,0.30423940149625933,0.4444602778767368,0.00025307202290775254,-3.5967558634089727,0.038422332728362416,-1.4154162714290064,0.0,False,False,False,1000,1000.0,1000.0
85,-0.2831377570638798,1.0,0.457379806298208,0.00012653601145387627,-3.897785859072954,0.025025119852553308,-1.6016238338814948,0.0,False,False,False,1000,1000.0,1000.0
86,-0.1640756588716209,0.18453865336658354,0.45110759588598676,0.00014727887960794132,-3.831859528292332,0.02724321560672279,-1.5647416325215693,0.0,False,False,False,1000,1000.0,1000.0
87,-0.249347452553496,0.7805486284289277,0.45859489208014453,8.335093838438839e-05,-4.079089506419447,0.020350517813195815,-1.6914245357973592,0.0,False,False,False,1000,1000.0,1000.0
88,-0.14719628455751665,0.13466334164588528,0.45131553139622865,0.00011356795466838032,-3.9447441956848204,0.023654798443848025,-1.6260807481056938,0.0,False,False,False,1000,1000.0,1000.0
89,-0.24327341362337385,0.713216957605985,0.45713556308977876,6.723802965807421e-05,-4.172385021603231,0.018537614682148817,-1.731946149211284,0.0,False,False,False,1000,1000.0,1000.0
90,-0.23147499716582487,0.5760598503740648,0.4597492836894334,4.429464027988217e-05,-4.353648820903194,0.015961831978907128,-1.7969172650735699,0.0,False,False,False,1000,1000.0,1000.0
91,-0.21310625922377274,0.428927680798005,0.45907924884396756,3.3816538160343724e-05,-4.470870853710859,0.014757232713398965,-1.8309950740831966,0.0,False,False,False,1000,1000.0,1000.0
92,-0.10074825783374952,0.059850374064837904,0.4504936816444164,6.911395025556402e-05,-4.1604342839205515,0.018937141912255567,-1.7226855662725253,0.0,False,False,False,1000,1000.0,1000.0
93,-0.24845552314125618,0.770573566084788,0.4573038919516583,3.936666885296199e-05,-4.404871332986859,0.015365242924297088,-1.8134605691630368,0.0,False,False,False,1000,1000.0,1000.0
94,-0.2262264121833043,0.5486284289276808,0.45922651378273255,2.657415827043097e-05,-4.575540482751853,0.013792795257680074,-1.8603477104763517,0.0,False,False,False,1000,1000.0,1000.0
95,-0.26066518131397254,0.8927680798004988,0.468258629741436,1.4062424202168094e-05,-4.85193980542768,0.012203235103745852,-1.9135250216649136,0.0,False,False,False,1000,1000.0,1000.0
96,-0.18765101394854494,0.26184538653366585,0.46400268658251276,1.3740664497615324e-05,-4.861992264316539,0.01215989983262942,-1.9150700025563334,0.0,False,False,False,1000,1000.0,1000.0
97,-0.21349122723694292,0.4314214463840399,0.4633377633131562,1.0459884157232623e-05,-4.980473125234827,0.011692920240706577,-1.9320770127010276,0.0,False,False,False,1000,1000.0,1000.0
98,-0.23440178906952436,0.600997506234414,0.46611876822065634,6.746220688541032e-06,-5.170939455876152,0.011127730565336925,-1.953593398418959,0.0,False,False,False,1000,1000.0,1000.0
99,-0.2229187287374103,0.513715710723192,0.4670707070707071,4.706186401210075e-06,-5.327330875414618,0.0107867086619079,-1.9671110509636645,0.0,False,False,False,1000,1000.0,1000.0
100,-0.13470083229777685,0.1172069825436409,0.4601427125256166,6.873253885655979e-06,-5.162837613736367,0.011194557339030617,-1.9509930748421849,0.0,False,False,False,1000,1000.0,1000.0
101,-0.22911178574352725,0.5586034912718204,0.4620733160304441,4.598122822730348e-06,-5.337419432257339,0.010734239898253032,-1.9692287029447093,0.0,False,False,False,1000,1000.0,1000.0
102,-0.09890769609345096,0.057356608478802994,0.45421473918478117,9.599726066437246e-06,-5.017741159620025,0.011849728652751735,-1.9262915944607846,0.0,False,False,False,1000,1000.0,1000.0
103,-0.23107044546458028,0.57356608478803,0.45650995736945904,6.3377793190143985e-06,-5.1980628869827115,0.01109050789844346,-1.9550485645415048,0.0,False,False,False,1000,1000.0,1000.0
104,-0.13906542516476406,0.12219451371571072,0.45014204415700665,9.06528085421808e-06,-5.0426187363508586,0.011764745988304829,-1.9294174452043604,0.0,False,False,False,1000,1000.0,1000.0
105,-0.235532012035023,0.6084788029925187,0.453129530172771,5.810701167386518e-06,-5.2357714588741135,0.010927957643297386,-1.9614609969822594,0.0,False,False,False,1000,1000.0,1000.0
106,-0.1589144109191401,0.16957605985037408,0.4478294653069318,7.0553128371888e-06,-5.151483724581121,0.011266845978580905,-1.9481976425879952,0.0,False,False,False,1000,1000.0,1000.0
107,-0.2292770054670331,0.5586034912718204,0.44988083615813346,4.719918035602152e-06,-5.326065543102093,0.010602310231374217,-1.9745994921485714,0.0,False,False,False,1000,1000.0,1000.0
108,-0.2742732069649418,0.9650872817955112,0.4593341654358835,2.402266389433839e-06,-5.619378834965438,0.009901111058674911,-2.0043160680714323,0.0,False,False,False,1000,1000.0,1000.0
109,-0.2287901283099722,0.5586034912718204,0.4611390622692642,1.6070868463895758e-06,-5.79396065348641,0.009632924302478637,-2.0162418524767323,0.0,False,False,False,1000,1000.0,1000.0
110,-0.23702776607534198,0.6234413965087282,0.46406342865195727,1.0176806870856869e-06,-5.992388467176319,0.009404100628337417,-2.026682732365277,0.0,False,False,False,1000,1000.0,1000.0
111,-0.18994691701948196,0.26433915211970077,0.46049692371388123,9.896936660703534e-07,-6.004499209162594,0.009391023200538959,-2.0272870865263437,0.0,False,False,False,1000,1000.0,1000.0
112,-0.25159070785279225,0.8229426433915212,0.4669118922037511,5.454890178994593e-07,-6.263213988455428,0.009147996919354407,-2.038673990316667,0.0,False,False,False,1000,1000.0,1000.0
113,-0.23748035962227282,0.6359102244389028,0.46987677522542043,3.420252050799989e-07,-6.465941888026295,0.009007726368579315,-2.0453848150350282,0.0,False,False,False,1000,1000.0,1000.0
114,-0.27958046775274314,0.9850374064837906,0.478836090551653,1.7230653727564027e-07,-6.763698245193416,0.008852869896634533,-2.0529159182031598,0.0,False,False,False,1000,1000.0,1000.0
115,-0.2515076904763221,0.8204488778054863,0.48472596619396047,9.51143395184652e-08,-7.021754003522292,0.008748854672385783,-2.058048797494232,0.0,False,False,False,1000,1000.0,1000.0
116,-0.22508127161977576,0.5286783042394015,0.4854772882118313,6.540640160373839e-08,-7.184379743340558,0.008685810212513658,-2.061189664331208,0.0,False,False,False,1000,1000.0,1000.0
117,-0.2719736851984043,0.9526184538653366,0.4933949350873144,3.3506631226845656e-08,-7.474869234150303,0.008582787969141085,-2.0663716162376797,0.0,False,False,False,1000,1000.0,1000.0
118,-0.24944739038123126,0.7805486284289277,0.49822104758045077,1.8962726782629953e-08,-7.722099212277416,0.008504905962283671,-2.0703304839664116,0.0,False,False,False,1000,1000.0,1000.0
119,-0.06659524979522746,0.014962593516209476,0.4901667400127134,7.751171627032191e-08,-7.110632646823128,0.009034650664295136,-2.0440886353002856,0.0,False,False,False,1000,1000.0,1000.0
120,-0.1712963090788021,0.20698254364089774,0.485486009494171,8.518644558571923e-08,-7.069629502365054,0.009110909887916772,-2.0404382487603856,0.0,False,False,False,1000,1000.0,1000.0
121,-0.16566395386988347,0.19201995012468828,0.4806750904881139,9.720023741224511e-08,-7.012332674305185,0.009239837338428872,-2.034335674195972,0.0,False,False,False,1000,1000.0,1000.0
122,-0.16985625568811935,0.20448877805486285,0.47618425613960574,1.0747379640013494e-07,-6.968697409850934,0.009357132773277039,-2.02885720804671,0.0,False,False,False,1000,1000.0,1000.0
123,-0.24579819629009897,0.7481296758104738,0.4805704725859101,6.212753939797096e-08,-7.206715846564655,0.008811740979941952,-2.0549382773673006,0.0,False,False,False,1000,1000.0,1000.0
124,-0.14637391893637208,0.13216957605985039,0.4749960582414931,8.544534531992157e-08,-7.06831159071894,0.009116404882819763,-2.040176394936411,0.0,False,False,False,1000,1000.0,1000.0
125,-0.2606989843551166,0.8927680798004988,0.48162736017100116,4.521568208338923e-08,-7.344710913394768,0.008560881856653577,-2.067481496333112,0.0,False,False,False,1000,1000.0,1000.0
126,-0.2237851529910509,0.516209476309227,0.48217196042514643,3.14663308370051e-08,-7.502153895477117,0.008352017078958421,-2.0782086262563464,0.0,False,False,False,1000,1000.0,1000.0
127,-0.258343527650374,0.885286783042394,0.4884706295285409,1.672145708730119e-08,-7.776725881358555,0.00809920364302723,-2.0915576811758467,0.0,False,False,False,1000,1000.0,1000.0
128,-0.22314239092124477,0.513715710723192,0.4888620261362098,1.1664945098274494e-08,-7.933117300897021,0.007994191684047093,-2.09722544247498,0.0,False,False,False,1000,1000.0,1000.0
129,-0.21600446901877896,0.4463840399002494,0.48820851865565656,8.729681005073885e-09,-8.059001625740859,0.007918228253975243,-2.1013719832590936,0.0,False,False,False,1000,1000.0,1000.0
130,-0.23133369365796502,0.5760598503740648,0.48954976036128117,5.750883567591784e-09,-8.240265425040821,0.007821101417915319,-2.1067320824849256,0.0,False,False,False,1000,1000.0,1000.0
131,-0.24579072721135609,0.7481296758104738,0.49346763786808717,3.324421927820294e-09,-8.47828386175454,0.007717583860212581,-2.1125186427231326,0.0,False,False,False,1000,1000.0,1000.0
132,-0.1574710276324094,0.16708229426433915,0.4885595875883315,4.0665014129934e-09,-8.390779072458844,0.007761957185761546,-2.1100287571176204,0.0,False,False,False,1000,1000.0,1000.0
133,-0.22448056159387703,0.5187032418952618,0.48900949287649464,2.8231337288681678e-09,-8.549268549294116,0.007670452627375511,-2.115179007919128,0.0,False,False,False,1000,1000.0,1000.0
134,-0.25802294232043727,0.885286783042394,0.4948802675456191,1.5002355928790174e-09,-8.823840535175554,0.007547191717834337,-2.122214617685825,0.0,False,False,False,1000,1000.0,1000.0
135,-0.20020459694264198,0.32418952618453867,0.4923701095844267,1.3174373729755155e-09,-8.880270020682861,0.007523522999837552,-2.1235787470272043,0.0,False,False,False,1000,1000.0,1000.0
136,-0.1902244047564144,0.26433915211970077,0.4890411904973504,1.2812068068345424e-09,-8.892380762669136,0.007517355867596568,-2.1239348899993176,0.0,False,False,False,1000,1000.0,1000.0
137,-0.2268248752429679,0.5536159600997507,0.48997705672347214,8.609638975710061e-10,-9.065015059248346,0.007428473240501197,-2.129100436758926,0.0,False,False,False,1000,1000.0,1000.0
138,-0.24807968117806273,0.7680798004987531,0.493978535051174,4.911925522415666e-10,-9.308748226852458,0.007327875482382619,-2.1350219189490454,0.0,False,False,False,1000,1000.0,1000.0
139,-0.2589340735804886,0.885286783042394,0.49956865287961993,2.610236073107736e-10,-9.583320212733895,0.007241177351869273,-2.1401908155915312,0.0,False,False,False,1000,1000.0,1000.0
140,-0.20629735791388598,0.3865336658354115,0.49796531973005664,2.0992111710840468e-10,-9.67794387117293,0.007212010694383719,-2.141943637952354,0.0,False,False,False,1000,1000.0,1000.0
141,-0.23234063170688823,0.5835411471321695,0.4991706130737484,1.374011573194283e-10,-9.862009609231892,0.007153365887476905,-2.1454895606611073,0.0,False,False,False,1000,1000.0,1000.0
142,-0.23313084512255589,0.5885286783042394,0.5004203762238252,8.955226607538918e-11,-10.047923420070836,0.007097522141680305,-2.1488932439596145,0.0,False,False,False,1000,1000.0,1000.0
143,-0.1373149855843916,0.12219451371571072,0.4951672392445459,1.280916236179895e-10,-9.892479269438981,0.007163400051465456,-2.144880794298248,0.0,False,False,False,1000,1000.0,1000.0
144,-0.2542892499933922,0.8453865336658354,0.49999785020208104,6.965672827418002e-11,-10.157036927894413,0.007041664893149728,-2.152324646479525,0.0,False,False,False,1000,1000.0,1000.0
145,-0.27907821489050405,0.9850374064837906,0.5066422276853921,3.509188641248481e-11,-10.454793285061534,0.006946217670230938,-2.158251611537927,0.0,False,False,False,1000,1000.0,1000.0
146,-0.029576238318312575,0.007481296758104738,0.4998509225027079,2.028561964559053e-10,-9.692811721775254,0.007632233940645996,-2.1173483262527895,0.0,False,False,False,1000,1000.0,1000.0
147,-0.15930007488172104,0.16957605985037408,0.4953877486830818,2.4630657914255804e-10,-9.608523987482261,0.007819755048396281,-2.106806850878258,0.0,False,False,False,1000,1000.0,1000.0
148,-0.07503116395797105,0.022443890274314215,0.48903950897289694,8.220475672654319e-10,-9.085103051555816,0.010410510128220793,-1.98252798898675,0.0,False,False,False,1000,1000.0,1000.0
149,-0.11171775580905219,0.07481296758104738,0.48351648842100564,1.502721540355066e-09,-8.823121488269537,0.013510497166779673,-1.8693286692743247,0.0,False,False,False,1000,1000.0,1000.0
150,-0.24649090941545593,0.7531172069825436,0.48708735886552934,8.657993010933591e-10,-9.062582769102002,0.010591055396225943,-1.9750607603911912,0.0,False,False,False,1000,1000.0,1000.0
151,-0.17355162536391938,0.2169576059850374,0.4835330200118387,9.293938519322192e-10,-9.0318002047652,0.01088575210898954,-1.9631415596867512,0.0,False,False,False,1000,1000.0,1000.0
152,-0.2516515298138345,0.8254364089775561,0.48800234535779574,5.114792138545478e-10,-9.29117201100695,0.008929803157613969,-2.049158114292222,0.0,False,False,False,1000,1000.0,1000.0
153,-0.13470083229777685,0.1172069825436409,0.4831868211654041,7.470011160531412e-10,-9.126678749328699,0.010051649772506608,-1.9977626518460339,0.0,False,False,False,1000,1000.0,1000.0
154,-0.23106552872023017,0.57356608478803,0.4843530052121477,4.931732626365803e-10,-9.307000476691384,0.008828372308641329,-2.054119360129885,0.0,False,False,False,1000,1000.0,1000.0
155,-0.24296747660903462,0.7082294264339152,0.48722321574063193,2.930100684751929e-10,-9.533117456068794,0.00784693669819172,-2.1052998508617673,0.0,False,False,False,1000,1000.0,1000.0
156,-0.10518946782977234,0.06234413965087282,0.4818107434337561,5.867522048647348e-10,-9.231545269758703,0.009328138113929548,-2.030205032302747,0.0,False,False,False,1000,1000.0,1000.0
157,-0.17088669940319112,0.20698254364089774,0.4783319054616946,6.448487683809472e-10,-9.19054212530063,0.009625082885315828,-2.016595521925404,0.0,False,False,False,1000,1000.0,1000.0
158,-0.19330721174238052,0.286783042394015,0.47592248580046587,6.020757636259449e-10,-9.220348854831325,0.009403819986951136,-2.0266956929692648,0.0,False,False,False,1000,1000.0,1000.0
159,-0.2422498812190862,0.6882793017456359,0.4785769459997805,3.6285974813241617e-10,-9.440261205217825,0.008150748037469678,-2.0888025319180077,0.0,False,False,False,1000,1000.0,1000.0
160,-0.1480306705392212,0.1371571072319202,0.4743357057666392,4.898912027764339e-10,-9.309900359318837,0.008829760065308584,-2.0540510975241584,0.0,False,False,False,1000,1000.0,1000.0
161,-0.039004810389775324,0.007481296758104738,0.4685720710875215,2.831921456268023e-09,-8.547918796032556,0.021531740209784517,-1.6669208687847203,0.0,False,False,False,1000,1000.0,1000.0
162,-0.16736254751216761,0.19950124688279303,0.46527058858194204,3.170139701635275e-09,-8.49892159888242,0.023370586700881813,-1.6313303848368197,0.0,False,False,False,1000,1000.0,1000.0
163,-0.27583043587442135,0.9775561097256857,0.47151797298613407,1.603162546678414e-09,-8.79502244174654,0.014832654856893482,-1.8287811088160097,0.0,False,False,False,1000,1000.0,1000.0
164,-0.24335064926006827,0.713216957605985,0.4744476576481929,9.491541093175004e-10,-9.022663267664951,0.011254106981258514,-1.9486889607699585,0.0,False,False,False,1000,1000.0,1000.0
165,-0.1808193933544492,0.24189526184538654,0.47164582155418316,9.649238830310368e-10,-9.015506944151964,0.011341001283041746,-1.9453486004252083,0.0,False,False,False,1000,1000.0,1000.0
166,-0.26381717344221267,0.9177057356608479,0.4769878564536642,5.036297044018796e-10,-9.297888662842613,0.008781942144260145,-2.056409428369337,0.0,False,False,False,1000,1000.0,1000.0
167,-0.2578562595780057,0.8827930174563591,0.4818188702751249,2.680105541990736e-10,-9.571848103209396,0.007458154453323211,-2.1273686269372476,0.0,False,False,False,1000,1000.0,1000.0
168,-0.14919693364425313,0.14463840399002495,0.47782856889896985,3.5235471768884487e-10,-9.453019909344755,0.007943112623942485,-2.1000092796248513,0.0,False,False,False,1000,1000.0,1000.0
169,-0.09204782107026599,0.03740648379052369,0.4726471326035763,9.109124791302381e-10,-9.040523348226486,0.011209858483979263,-1.9503998700111682,0.0,False,False,False,1000,1000.0,1000.0
170,-0.16476798341107457,0.18453865336658354,0.469277442787939,1.060237064577427e-09,-8.974597017445864,0.012088827978454427,-1.9176158022958214,0.0,False,False,False,1000,1000.0,1000.0
171,-0.2504470590662035,0.7980049875311721,0.4730998560989068,5.93430937874861e-10,-9.226629815959708,0.009326096930726412,-2.0303000750212603,0.0,False,False,False,1000,1000.0,1000.0
172,-0.20620680569792893,0.3865336658354115,0.4720990908935485,4.772506467472968e-10,-9.321253474398743,0.008631919641097737,-2.063892611373138,0.0,False,False,False,1000,1000.0,1000.0
173,-0.048366091906402064,0.012468827930174564,0.4668159844227051,2.136996023722385e-09,-8.670196285920644,0.018664430266333413,-1.7289852624193782,0.0,False,False,False,1000,1000.0,1000.0
174,-0.27248135978259885,0.9551122194513716,0.4723965128230327,1.093318049108406e-09,-8.961253482258845,0.01233976681960572,-1.908693046940973,0.0,False,False,False,1000,1000.0,1000.0
175,-0.22007223861453185,0.4837905236907731,0.472525990219257,7.859371966060693e-10,-9.104612156577849,0.010467918156841186,-1.9801396815395318,0.0,False,False,False,1000,1000.0,1000.0
176,-0.20735400893800415,0.38902743142144636,0.4715825036791688,6.300394372076066e-10,-9.20063226510897,0.009512184431836842,-2.02171973776778,0.0,False,False,False,1000,1000.0,1000.0
177,-0.280918687041541,0.9875311720698254,0.47737967972850204,3.170022411210209e-10,-9.498937667425617,0.007577334741263768,-2.1204835266515145,0.0,False,False,False,1000,1000.0,1000.0
178,-0.14182228769367122,0.12468827930174564,0.47343899369021425,4.488689049776988e-10,-9.347880478947516,0.008405444282019994,-2.0754393263494006,0.0,False,False,False,1000,1000.0,1000.0
179,-0.20953366532107498,0.4014962593516209,0.47263962997534104,3.542001768401782e-10,-9.450751226317331,0.0078043882986895165,-2.107661130899384,0.0,False,False,False,1000,1000.0,1000.0
180,-0.1907622170366155,0.26683291770573564,0.47036552265744486,3.4284599099167466e-10,-9.464900924513826,0.007731316153856507,-2.1117465669224327,0.0,False,False,False,1000,1000.0,1000.0
181,-0.23387752978206489,0.5935162094763092,0.4717188269082016,2.225116671220295e-10,-9.652647212395971,0.006946225747698153,-2.1582511065152565,0.0,False,False,False,1000,1000.0,1000.0
182,-0.2243786539921504,0.516209476309227,0.4722050635136773,1.5484949933614957e-10,-9.81009019447832,0.006495651305758422,-2.18737729658239,0.0,False,False,False,1000,1000.0,1000.0
183,-0.24000155045042998,0.6658354114713217,0.4743097412088691,9.488473860005855e-11,-10.022803634514498,0.006084834752495427,-2.21575121152658,0.0,False,False,False,1000,1000.0,1000.0
184,-0.2718707704784152,0.9501246882793017,0.4794536865826035,4.867164988127279e-11,-10.312723931706198,0.005753922435525644,-2.2400359968166086,0.0,False,False,False,1000,1000.0,1000.0
185,-0.23585315074283086,0.6084788029925187,0.48084105342572087,3.119775518616668e-11,-10.505876654229453,0.005618365816128486,-2.250389986965387,0.0,False,False,False,1000,1000.0,1000.0
186,-0.2137698541401894,0.43640897755610975,0.4803658440581314,2.3612746902318063e-11,-10.62685348792649,0.0055525338477733326,-2.2555087853492535,0.0,False,False,False,1000,1000.0,1000.0
187,-0.13238584768930373,0.11221945137157108,0.4764493930721042,3.524377709653514e-11,-10.452917554168051,0.0056674932366559605,-2.246608989469596,0.0,False,False,False,1000,1000.0,1000.0
188,-0.1854534834262188,0.2543640897755611,0.4740992840425111,3.4940132742577674e-11,-10.456675449402901,0.005664249587749749,-2.2468576182783333,0.0,False,False,False,1000,1000.0,1000.0
189,-0.24328893926867834,0.713216957605985,0.4766163121852845,2.0686343154303355e-11,-10.684316275321313,0.005500624662797936,-2.2595879882872816,0.0,False,False,False,1000,1000.0,1000.0
190,-0.23874870550892868,0.6533665835411472,0.4784671003670213,1.2796030590992854e-11,-10.892924730335077,0.005399538120500491,-2.2676433883801907,0.0,False,False,False,1000,1000.0,1000.0
191,-0.2190604133411388,0.47880299251870323,0.4784705992436013,9.246275851740445e-12,-11.034033154040742,0.00534649588255116,-2.271930763299617,0.0,False,False,False,1000,1000.0,1000.0
192,-0.23592899777614434,0.6109725685785536,0.479843676646036,5.914608382132992e-12,-11.228074005576898,0.005286988609801892,-2.2767916252305067,0.0,False,False,False,1000,1000.0,1000.0
193,-0.23038957984652209,0.5660847880299252,0.4807327602685503,3.9305674784371205e-12,-11.405544743527349,0.005242592315955986,-2.280453913374343,0.0,False,False,False,1000,1000.0,1000.0
194,-0.088201276551646,0.032418952618453865,0.4761346699336775,1.0915051042660144e-11,-10.961974229034658,0.0054458544243376605,-2.2639339721682656,0.0,False,False,False,1000,1000.0,1000.0
195,-0.18461150593441183,0.2543640897755611,0.4738717048300233,1.0821011927238913e-11,-10.965732124269506,0.00544289228266368,-2.2641702604849976,0.0,False,False,False,1000,1000.0,1000.0
196,-0.25058619342695027,0.8029925187032418,0.47721303288964984,6.037847372496456e-12,-11.219117869471312,0.005280779318276093,-2.277301981130611,0.0,False,False,False,1000,1000.0,1000.0
197,-0.21490205788647704,0.4389027431421446,0.47682606026593766,4.556884146279283e-12,-11.341332012732277,0.005224297645011803,-2.2819720878769747,0.0,False,False,False,1000,1000.0,1000.0
198,-0.2523338919752814,0.8329177057356608,0.48040487077317107,2.4965308927846503e-12,-11.602663055491949,0.0051342438495251405,-2.2895235084755923,0.0,False,False,False,1000,1000.0,1000.0
199,-0.21972585878307388,0.4837905236907731,0.48043872730234716,1.794643830050834e-12,-11.746021729810952,0.0050965018686405465,-2.2927278122171852,0.0,False,False,False,1000,1000.0,1000.0
200,-0.2496262280165017,0.7830423940149626,0.48344970906068163,1.0140412846862847e-12,-11.99394436320145,0.005043707226900489,-2.297250130947457,0.0,False,False,False,1000,1000.0,1000.0
201,-0.23783748140708322,0.6408977556109726,0.48504906887011323,6.333317577047943e-13,-12.198368734220987,0.005008711843082214,-2.3002739530497776,0.0,False,False,False,1000,1000.0,1000.0
202,-0.201230692154319,0.3341645885286783,0.483575141747621,5.477987756342401e-13,-12.26137894275728,0.004997556045317213,-2.30124232676752,0.0,False,False,False,1000,1000.0,1000.0
203,-0.2575239651136814,0.8778054862842892,0.4875311720698254,2.923424727975304e-13,-12.534108083850235,0.004952976880428815,-2.305133699218356,0.0,False,False,False,1000,1000.0,1000.0
204,-0.1517745510769029,0.15211970074812967,0.4842269947022991,3.7477377155300276e-13,-12.426230810709509,0.0049741042264908235,-2.303285118841798,0.0,False,False,False,1000,1000.0,1000.0
205,-0.21503298567013557,0.4389027431421446,0.4838086376099552,2.8284925945801955e-13,-12.548444953970474,0.004944735553017655,-2.3058569297364064,0.0,False,False,False,1000,1000.0,1000.0
206,-0.2103950475925181,0.4089775561097257,0.4830910286472873,2.2114407735253444e-13,-12.655324687348212,0.004919905576090646,-2.3080432322278233,0.0,False,False,False,1000,1000.0,1000.0
207,-0.14150121326179144,0.12468827930174564,0.47957084899691066,3.131356405951708e-13,-12.504267498870112,0.004966584076822426,-2.3039422081755445,0.0,False,False,False,1000,1000.0,1000.0
208,-0.2324521664614092,0.5835411471321695,0.48065607126462445,2.0495889126542004e-13,-12.688333236929074,0.004903746072787087,-2.3094720266712434,0.0,False,False,False,1000,1000.0,1000.0
209,-0.25676629524860844,0.8678304239401496,0.48458766020272703,1.1000674937042077e-13,-12.958580668256253,0.004838034669908594,-2.3153310237591658,0.0,False,False,False,1000,1000.0,1000.0
210,-0.11737564545293477,0.0798004987531172,0.4806517288867384,1.947092272732773e-13,-12.710613466770099,0.004914029826621523,-2.3085622118164935,0.0,False,False,False,1000,1000.0,1000.0
211,-0.2616922068700131,0.9002493765586035,0.4849196660091065,1.0260655888454417e-13,-12.988824877076818,0.004820820527687089,-2.316879036383826,0.0,False,False,False,1000,1000.0,1000.0
212,-0.20699960890749636,0.38902743142144636,0.48408369623205655,8.225361885477674e-14,-13.084844985607939,0.004795830292538168,-2.3191361934460497,0.0,False,False,False,1000,1000.0,1000.0
213,-0.2584407971658144,0.885286783042394,0.4881940670711282,4.371022363808226e-14,-13.359416971489376,0.004738224815952851,-2.3243843370257817,0.0,False,False,False,1000,1000.0,1000.0
214,-0.15216067981327935,0.15211970074812967,0.48498058336745187,5.603511939783964e-14,-13.25153969834865,0.004762773543838304,-2.322140067449039,0.0,False,False,False,1000,1000.0,1000.0
215,-0.2303181335222217,0.5660847880299252,0.48588665153037786,3.7238275761557794e-14,-13.429010436299102,0.0047181107437337015,-2.3262318695487703,0.0,False,False,False,1000,1000.0,1000.0
216,-0.19982047183184642,0.32169576059850374,0.48434622399225824,3.282743115385801e-14,-13.483763100802616,0.004705103146682566,-2.327430851398457,0.0,False,False,False,1000,1000.0,1000.0
217,-0.228620387003811,0.5586034912718204,0.4851510527164675,2.196115012064013e-14,-13.658344919323586,0.0046660611870581745,-2.3310495705085117,0.0,False,False,False,1000,1000.0,1000.0
218,-0.21103757128365258,0.4164588528678304,0.484522524534435,1.7015277476711562e-14,-13.769160964251268,0.004643573702296082,-2.3331476569865255,0.0,False,False,False,1000,1000.0,1000.0
219,-0.27981676992386423,0.9850374064837906,0.4895507499906948,8.572010188870792e-15,-14.066917321418387,0.004594885323960518,-2.3377253229704977,0.0,False,False,False,1000,1000.0,1000.0
220,-0.22647063336526962,0.5511221945137157,0.4902609148769866,5.773361242278738e-15,-14.23857126761483,0.004572031748986237,-2.339890762449622,0.0,False,False,False,1000,1000.0,1000.0
221,-0.12218197098553618,0.08478802992518704,0.48632485949305826,9.913601661047007e-15,-14.003768535489849,0.004620457443350192,-2.3353150254637582,0.0,False,False,False,1000,1000.0,1000.0
222,-0.22570089130528692,0.5336658354114713,0.48686939367997917,6.785264292080817e-15,-14.168433231518335,0.004577493140224282,-2.3393722978542226,0.0,False,False,False,1000,1000.0,1000.0
223,-0.21843368349010567,0.47381546134663344,0.48679929529410304,4.928697438801415e-15,-14.30726784134864,0.00454651761068037,-2.342321122358178,0.0,False,False,False,1000,1000.0,1000.0
224,-0.1899298502254383,0.26433915211970077,0.48465912333593886,4.793154374509844e-15,-14.319378583334915,0.004543710518156358,-2.342589345512722,0.0,False,False,False,1000,1000.0,1000.0
225,-0.22061355837402086,0.48877805486284287,0.48478343941142166,3.4279586267854684e-15,-14.464964428367042,0.00450983613891288,-2.3458392375585713,0.0,False,False,False,1000,1000.0,1000.0
226,-0.05798065801319374,0.014962593516209476,0.48018312427885507,1.4012064800152464e-14,-13.853497862912754,0.004832642291011172,-2.315815349862014,0.0,False,False,False,1000,1000.0,1000.0
227,-0.2376288018842881,0.6384039900249376,0.48179675190134097,8.768480592430836e-15,-14.057075654922569,0.004665487022857393,-2.3311030142327063,0.0,False,False,False,1000,1000.0,1000.0
228,-0.19924153854910887,0.3192019950124688,0.48021352092405806,7.759996956023177e-15,-14.110138449100392,0.004631135730067316,-2.3343124904473838,0.0,False,False,False,1000,1000.0,1000.0
229,-0.24085646926367982,0.6758104738154613,0.4821747869133138,4.719751097297032e-15,-14.326080903891484,0.0045201394276092035,-2.3448481687931766,0.0,False,False,False,1000,1000.0,1000.0
230,-0.24355009739190403,0.713216957605985,0.4844872892395876,2.794333711348783e-15,-14.553721729809896,0.004442166069622273,-2.3524052094587753,0.0,False,False,False,1000,1000.0,1000.0
231,-0.1781409054289314,0.23192019950124687,0.48198161313135074,2.901208803056307e-15,-14.537421013440754,0.004447207846584838,-2.351912572706344,0.0,False,False,False,1000,1000.0,1000.0
232,-0.2632496012993578,0.9152119700748129,0.48629098894554673,1.51631050954949e-15,-14.819211854920688,0.004373045291532083,-2.3592160246536333,0.0,False,False,False,1000,1000.0,1000.0
233,-0.2184629773471341,0.47381546134663344,0.48621158546420007,1.1014214632091189e-15,-14.958046464750993,0.004345809129953553,-2.3619293520210793,0.0,False,False,False,1000,1000.0,1000.0
234,-0.23486196293410894,0.600997506234414,0.4874076004019802,7.103742403080653e-16,-15.148512795392318,0.004313681686500513,-2.3651519053384247,0.0,False,False,False,1000,1000.0,1000.0
235,-0.27182831836162696,0.9501246882793017,0.49205022270195153,3.643903837337239e-16,-15.438433092584015,0.004276474628782805,-2.3689141001839786,0.0,False,False,False,1000,1000.0,1000.0
236,-0.19618934071872846,0.30423940149625933,0.49026749047778573,3.3031567444556647e-16,-15.481070817275281,0.004271138359866317,-2.369456359747799,0.0,False,False,False,1000,1000.0,1000.0
237,-0.17303949856629075,0.2169576059850374,0.48760164265952033,3.545779681721536e-16,-15.45028825293848,0.004276240154750519,-2.368937912688189,0.0,False,False,False,1000,1000.0,1000.0
238,-0.2337025647976298,0.5935162094763092,0.4886984032456175,2.3012587837039546e-16,-15.638034540820625,0.00424390034864111,-2.3722348223539633,0.0,False,False,False,1000,1000.0,1000.0
239,-0.21509125897908093,0.4389027431421446,0.48825051798364777,1.7368060205885324e-16,-15.76024868408159,0.004224956470836163,-2.374177761169446,0.0,False,False,False,1000,1000.0,1000.0
240,-0.240096632557027,0.6683291770573566,0.49009776553640777,1.0622484585537367e-16,-15.973773890449877,0.004195602413603165,-2.3772056734239704,0.0,False,False,False,1000,1000.0,1000.0
241,-0.21404205969798568,0.43640897755610975,0.4896042232726643,8.039874615827711e-17,-16.094750724146913,0.004180195227327867,-2.3788034349303957,0.0,False,False,False,1000,1000.0,1000.0
242,-0.22936269275892723,0.5586034912718204,0.4903174898574459,5.378577829065525e-17,-16.269332542667886,0.004158689730521376,-2.381043480055591,0.0,False,False,False,1000,1000.0,1000.0
243,-0.21107857070624492,0.41895261845386533,0.4896574484187541,4.1548467260117947e-17,-16.381444992884706,0.00414496369223068,-2.3824792692953545,0.0,False,False,False,1000,1000.0,1000.0
244,-0.23263328441671194,0.5835411471321695,0.49065123261498,2.719501289353608e-17,-16.56551073094367,0.00412308516720553,-2.3847776942392946,0.0,False,False,False,1000,1000.0,1000.0
245,-0.11040196879050002,0.07481296758104738,0.4865839133509509,4.9713098478345086e-17,-16.30352916765739,0.004171147339565087,-2.379744469077708,0.0,False,False,False,1000,1000.0,1000.0
246,-0.22337580975368687,0.516209476309227,0.4869151747496929,3.459615627974547e-17,-16.460972149739742,0.004133877522258805,-2.383642394712872,0.0,False,False,False,1000,1000.0,1000.0
247,-0.17922772829049843,0.23690773067331672,0.48447786007617755,3.553924834684675e-17,-16.449291761738053,0.004136647671164516,-2.383351467498299,0.0,False,False,False,1000,1000.0,1000.0
248,-0.2252586129615694,0.5286783042394015,0.48495688639098766,2.4438947500840122e-17,-16.61191750155632,0.0040989847425372886,-2.3873236982348995,0.0,False,False,False,1000,1000.0,1000.0
249,-0.25849409280174096,0.885286783042394,0.4889681269463158,1.2987049999916708e-17,-16.886489487437757,0.004052601275096504,-2.3922661232614364,0.0,False,False,False,1000,1000.0,1000.0
250,-0.22688334755757805,0.5536159600997507,0.4896545948561432,8.7272258672302e-18,-17.059123784016965,0.004030120586670969,-2.3946819589848722,0.0,False,False,False,1000,1000.0,1000.0
251,-0.20594406042450386,0.38154613466334164,0.4886115556878948,7.06435785979443e-18,-17.150927308779654,0.004018332646028782,-2.395954114288877,0.0,False,False,False,1000,1000.0,1000.0
252,-0.23701283547955881,0.6234413965087282,0.4899707199662536,4.473473587769023e-18,-17.34935512246956,0.003994213602344878,-2.398568713666823,0.0,False,False,False,1000,1000.0,1000.0
253,-0.1817076341666184,0.24189526184538654,0.4875119415391869,4.547798363377181e-18,-17.342198798956577,0.00399516405009832,-2.3984653829107714,0.0,False,False,False,1000,1000.0,1000.0
254,-0.19436364117143912,0.2892768079800499,0.48556047691715987,4.2277996364805334e-18,-17.373885602923927,0.0039899856231605255,-2.3990286691737275,0.0,False,False,False,1000,1000.0,1000.0
255,-0.25293670339155905,0.8379052369077307,0.48907457723849573,2.309335060105718e-18,-17.636513050972738,0.003951988593824512,-2.403184317537401,0.0,False,False,False,1000,1000.0,1000.0
256,-0.20385084640041368,0.3516209476309227,0.4877381173930846,1.947240453463568e-18,-17.71058041665432,0.003942433754770563,-2.404235595444667,0.0,False,False,False,1000,1000.0,1000.0
257,-0.06558692014039347,0.014962593516209476,0.48307874592126654,7.959506629458905e-18,-17.09911385120003,0.004147649213857203,-2.3821979810506453,0.0,False,False,False,1000,1000.0,1000.0
258,-0.20992658815196857,0.40399002493765584,0.4823000955323136,6.2613911082448705e-18,-17.20332916782524,0.004086495056266256,-2.388649022142852,0.0,False,False,False,1000,1000.0,1000.0
259,-0.13726581701611296,0.12219451371571072,0.47870845274872514,8.956018516462091e-18,-17.047885017193387,0.004189927344857879,-2.3777935078215044,0.0,False,False,False,1000,1000.0,1000.0
260,-0.2512006951422639,0.8154613466334164,0.48205444101189815,4.958876553998078e-18,-17.30461670287742,0.004029921618599556,-2.394703400742448,0.0,False,False,False,1000,1000.0,1000.0
261,-0.20983835751060137,0.40399002493765584,0.48131189439336974,3.900928412719759e-18,-17.408832019502626,0.003984452029155184,-2.399631397499441,0.0,False,False,False,1000,1000.0,1000.0
262,-0.24631453491111727,0.7531172069825436,0.4840274934554161,2.2475362218804493e-18,-17.64829330033509,0.003907239756760237,-2.408129938700162,0.0,False,False,False,1000,1000.0,1000.0
263,-0.2059662284692247,0.38154613466334164,0.4830267614545725,1.819295205115725e-18,-17.74009682509778,0.0038844969585894273,-2.4106652142514715,0.0,False,False,False,1000,1000.0,1000.0
264,-0.2565987592513165,0.8653366583541147,0.486867904864704,9.77868886587586e-19,-18.00971937184711,0.0038331999947354774,-2.4164385211202513,0.0,False,False,False,1000,1000.0,1000.0
265,-0.25958601052151126,0.8902743142144638,0.4909169861416111,5.181896217649336e-19,-18.285511289257094,0.0037985071856725763,-2.4203870476998706,0.0,False,False,False,1000,1000.0,1000.0
266,-0.08950577395870063,0.032418952618453865,0.48639073956898804,1.4389948022441686e-18,-17.841940774764403,0.003893021918266724,-2.409713151135294,0.0,False,False,False,1000,1000.0,1000.0
267,-0.2356241265909002,0.6084788029925187,0.48762099725809843,9.223728323180026e-19,-18.035093497287658,0.0038349767226791634,-2.416237267762633,0.0,False,False,False,1000,1000.0,1000.0
268,-0.18926710513563932,0.26433915211970077,0.48541171945757505,8.970068524289872e-19,-18.047204239273935,0.0038317452534615158,-2.416603371903918,0.0,False,False,False,1000,1000.0,1000.0
269,-0.2006839170805348,0.3341645885286783,0.4839332018213173,7.758639125833324e-19,-18.11021444781023,0.003814452933209944,-2.4185677395242298,0.0,False,False,False,1000,1000.0,1000.0
270,-0.18930680256998006,0.26433915211970077,0.4817553132095135,7.545270434631279e-19,-18.122325189796502,0.0038110313942439893,-2.4189574736128314,0.0,False,False,False,1000,1000.0,1000.0
271,-0.18221838925109257,0.24937655860349128,0.4794384685053536,7.554696135288995e-19,-18.12178299915039,0.003811199490257071,-2.418938318283629,0.0,False,False,False,1000,1000.0,1000.0
272,-0.24101613168339925,0.6783042394014963,0.48137913921663517,4.586429682834494e-19,-18.33852526052138,0.003752972833015984,-2.4256245793423,0.0,False,False,False,1000,1000.0,1000.0
273,-0.18940002416124502,0.26433915211970077,0.47921266485527475,4.460299251602264e-19,-18.350636002507656,0.003750130962162411,-2.4259535655652553,0.0,False,False,False,1000,1000.0,1000.0
274,-0.2245994793026847,0.5236907730673317,0.4796140246398928,3.0817438699061273e-19,-18.511203459228504,0.003714968622060514,-2.430044850092779,0.0,False,False,False,1000,1000.0,1000.0
275,-0.24392445664598061,0.7231920199501247,0.4820046897681172,1.811922977629892e-19,-18.741860267531873,0.0036771509314837626,-2.434488543814772,0.0,False,False,False,1000,1000.0,1000.0
276,-0.175762912823075,0.22443890274314215,0.47944070172826664,1.9123204459083885e-19,-18.718439331605424,0.0036808657197085356,-2.434050025599604,0.0,False,False,False,1000,1000.0,1000.0
277,-0.24170347780177637,0.685785536159601,0.4814802545874121,1.1546131837993275e-19,-18.937563487874446,0.0036476845675813244,-2.437982724203759,0.0,False,False,False,1000,1000.0,1000.0
278,-0.19932385245491524,0.3192019950124688,0.47985372389920733,1.0218183979789296e-19,-18.990626282052272,0.0036403864380051974,-2.4388525122341247,0.0,False,False,False,1000,1000.0,1000.0
279,-0.27071383931750703,0.9451371571072319,0.48448443567697663,5.2552853670156785e-20,-19.279403696390197,0.0036068940971890747,-2.442866608910248,0.0,False,False,False,1000,1000.0,1000.0
280,-0.2431170104547738,0.7082294264339152,0.48674346472128144,3.1223337555115314e-20,-19.505520675767606,0.0035873413155530515,-2.4452273006562453,0.0,False,False,False,1000,1000.0,1000.0
281,-0.19773074529366946,0.3092269326683292,0.4850014267813054,2.807441221199633e-20,-19.551689327702615,0.0035831819889986846,-2.445731133555706,0.0,False,False,False,1000,1000.0,1000.0
282,-0.11509901367911124,0.0798004987531172,0.48096748179302995,4.9691015680707914e-20,-19.303722126216456,0.003621382837669893,-2.441125560933112,0.0,False,False,False,1000,1000.0,1000.0
283,-0.24174731563637164,0.685785536159601,0.4829735363084825,3.0002242534237395e-20,-19.522846282485478,0.0035816589734730168,-2.445915767730303,0.0,False,False,False,1000,1000.0,1000.0
284,-0.10924193415906769,0.07231920199501247,0.4788415776479199,5.578236322054363e-20,-19.253503090788843,0.003644288851209024,-2.438387207573213,0.0,False,False,False,1000,1000.0,1000.0
285,-0.2629984145965964,0.912718204488778,0.4830833364350318,2.9194332982650315e-20,-19.534701442839943,0.0035738486394149642,-2.446863844795918,0.0,False,False,False,1000,1000.0,1000.0
286,-0.21267131832035652,0.428927680798005,0.4825156015434051,2.228827842681385e-20,-19.651923475647603,0.0035526703573692045,-2.4494450876463754,0.0,False,False,False,1000,1000.0,1000.0
287,-0.2728350705574691,0.9551122194513716,0.48717137504497465,1.140300534820032e-20,-19.942980671985804,0.003513380650781254,-2.4542747948199417,0.0,False,False,False,1000,1000.0,1000.0
288,-0.2495031491755647,0.7830423940149626,0.4901063262242404,6.443127042231025e-21,-20.190903305376303,0.0034902523796636895,-2.4571431681318363,0.0,False,False,False,1000,1000.0,1000.0
289,-0.22589279427405268,0.5386533665835411,0.4905772881229761,4.389469237167951e-21,-20.35758799030566,0.0034768729441158963,-2.4588111795144885,0.0,False,False,False,1000,1000.0,1000.0
290,-0.0703706653223084,0.017456359102244388,0.4858708949020485,1.6611359617745237e-20,-19.779594819666677,0.003589491728419207,-2.444967043112615,0.0,False,False,False,1000,1000.0,1000.0
291,-0.12520631970638318,0.08728179551122195,0.4818870733613727,2.8113398509858146e-20,-19.551086651195703,0.0037036262337066857,-2.431372848347893,0.0,False,False,False,1000,1000.0,1000.0
292,-0.19536210448120495,0.2967581047381546,0.4800045905137655,2.5803704439178498e-20,-19.588317941245858,0.0036797469209734635,-2.4341820494254627,0.0,False,False,False,1000,1000.0,1000.0
293,-0.24543961601554815,0.743142144638404,0.4825519534497091,1.4966357582672845e-20,-19.824883882637877,0.003562826897643502,-2.448205277627787,0.0,False,False,False,1000,1000.0,1000.0
294,-0.16234066118890977,0.17955112219451372,0.47949281026290014,1.7660055325061972e-20,-19.7530079402074,0.003593963396980207,-2.444426350312873,0.0,False,False,False,1000,1000.0,1000.0
295,-0.23207837318288876,0.5835411471321695,0.48047183037431296,1.1559161238340648e-20,-19.937073678266362,0.003519486769304695,-2.453520663087175,0.0,False,False,False,1000,1000.0,1000.0
296,-0.16982376396511323,0.20448877805486285,0.47769456954628353,1.27809043944707e-20,-19.89343841381211,0.0035356034709704827,-2.4515364484174595,0.0,False,False,False,1000,1000.0,1000.0
297,-0.20786897743975014,0.38902743142144636,0.4767563677870001,1.0245696280147774e-20,-19.98945852234323,0.003499918920413728,-2.4559420164568033,0.0,False,False,False,1000,1000.0,1000.0
298,-0.13130300826781593,0.10224438902743142,0.4729667125718043,1.6021078188778952e-20,-19.795308260056988,0.0035875371586273548,-2.445203591943459,0.0,False,False,False,1000,1000.0,1000.0
299,-0.16774363553499277,0.19950124688279303,0.4701696008734383,1.7934486112542962e-20,-19.746311062906848,0.0036178968889674402,-2.4415438148091475,0.0,False,False,False,1000,1000.0,1000.0
300,-0.20922801681638692,0.39900249376558605,0.469373208769122,1.419616820222317e-20,-19.8478288635887,0.003556273271811382,-2.449004874282309,0.0,False,False,False,1000,1000.0,1000.0
301,-0.2512908684855207,0.8154613466334164,0.4727066661703951,7.86030595238503e-21,-20.104560549272733,0.003446921140525163,-2.462568652369985,0.0,False,False,False,1000,1000.0,1000.0
302,-0.20703231201187278,0.38902743142144636,0.4717842210394412,6.301143093755996e-21,-20.200580657803854,0.0034178434670048313,-2.466247831308888,0.0,False,False,False,1000,1000.0,1000.0
303,-0.20617330919615023,0.3865336658354115,0.47082046128459937,5.067522477866575e-21,-20.29520431624289,0.003392711580907966,-2.469453058758716,0.0,False,False,False,1000,1000.0,1000.0
304,-0.24634706141446733,0.7531172069825436,0.47351360404957765,2.9196742721709377e-21,-20.534665597075357,0.0033443833854258963,-2.4756839427668114,0.0,False,False,False,1000,1000.0,1000.0
305,-0.2619746983922017,0.9027431421446384,0.47766417290108054,1.5364637144807426e-21,-20.81347769169583,0.003308183981770448,-2.480410345538539,0.0,False,False,False,1000,1000.0,1000.0
306,-0.25869077612743036,0.885286783042394,0.48162640662026535,8.16488970416308e-22,-21.088049677577267,0.0032843537349672965,-2.4835500741862426,0.0,False,False,False,1000,1000.0,1000.0
307,-0.2520700919430105,0.830423940149626,0.4850071339065271,4.479921419867048e-22,-21.348729603684315,0.0032673839274667544,-2.485799831614616,0.0,False,False,False,1000,1000.0,1000.0
308,-0.18299960065314924,0.24937655860349128,0.4825927718018387,4.485517826071383e-22,-21.348187413038204,0.003267422825636538,-2.485794661374353,0.0,False,False,False,1000,1000.0,1000.0
309,-0.24068184978658191,0.6758104738154613,0.48445714073026386,2.728161853866915e-22,-21.564129867829298,0.003251118178934023,-2.487967243507231,0.0,False,False,False,1000,1000.0,1000.0
310,-0.2750494747035601,0.972568578553616,0.4892684954280965,1.3831841997442951e-22,-21.859119980696434,0.0032335260002434216,-2.490323642613308,0.0,False,False,False,1000,1000.0,1000.0
311,-0.2669975873274577,0.9351620947630923,0.4936902767955732,7.151655336117758e-23,-22.145593423914185,0.003219811082723774,-2.492169609092214,0.0,False,False,False,1000,1000.0,1000.0
312,-0.24435908240418824,0.7256857855361596,0.49599434250195407,4.1976118018565265e-23,-22.37699772776103,0.003209516495052129,-2.4935603879523747,0.0,False,False,False,1000,1000.0,1000.0
313,-0.18022897966764828,0.24189526184538654,0.49348941080135483,4.2673532564872517e-23,-22.369841404248046,0.003209928587855835,-2.4935046293537373,0.0,False,False,False,1000,1000.0,1000.0
314,-0.16093310462176558,0.1745635910224439,0.49033411496135276,5.106834296899386e-23,-22.291848233609063,0.003216877863645282,-2.4925654277992533,0.0,False,False,False,1000,1000.0,1000.0
315,-0.24947327360029586,0.7830423940149626,0.49327365665438394,2.885553514516098e-23,-22.53977086699956,0.0031941202399338653,-2.49564873924422,0.0,False,False,False,1000,1000.0,1000.0
316,-0.20997343511916122,0.40399002493765584,0.4924433940025559,2.2699370651047602e-23,-22.64398618362477,0.003185683302573718,-2.496797400782549,0.0,False,False,False,1000,1000.0,1000.0
317,-0.12453160450351908,0.08478802992518704,0.48844319549385246,3.897773050177736e-23,-22.409183451499786,0.0032151065112023605,-2.4928046350379782,0.0,False,False,False,1000,1000.0,1000.0
318,-0.2528401312969418,0.8354114713216958,0.49195506259227545,2.132241224177075e-23,-22.671163664372102,0.0031787292411467306,-2.4977464629892157,0.0,False,False,False,1000,1000.0,1000.0
319,-0.21537347501069815,0.44139650872817954,0.49154365330454947,1.6046927596658236e-23,-22.794608106906896,0.003165435820897223,-2.499566487358983,0.0,False,False,False,1000,1000.0,1000.0
320,-0.1715969576715139,0.20947630922693267,0.488803364722522,1.7530505554794897e-23,-22.756205559291725,0.003170074255512782,-2.498930564791159,0.0,False,False,False,1000,1000.0,1000.0
321,-0.25931589049201725,0.8877805486284289,0.4928122479869977,9.302756048812161e-24,-23.03138836763205,0.003139809310286856,-2.503096727087592,0.0,False,False,False,1000,1000.0,1000.0
322,-0.27779890253078104,0.9825436408977556,0.49772943263731223,4.6925154597337466e-24,-23.328594287898728,0.0031180861085895245,-2.5061118955715185,0.0,False,False,False,1000,1000.0,1000.0
323,-0.2240315382301914,0.516209476309227,0.49796776714929086,3.2655980648799555e-24,-23.48603726998108,0.0031084568865045402,-2.5074551518065284,0.0,False,False,False,1000,1000.0,1000.0
324,-0.24261635591302788,0.7032418952618454,0.5000786590737087,1.9470646253714097e-24,-23.71061963349465,0.00309572464524821,-2.5092376753688166,0.0,False,False,False,1000,1000.0,1000.0
325,-0.2614547886245654,0.8977556109725686,0.5040965992977754,1.0274751020247976e-24,-23.988228693232184,0.0030823870334063495,-2.511112830925991,0.0,False,False,False,1000,1000.0,1000.0
326,-0.13048252854442266,0.09725685785536159,0.5001491296634037,1.6473322240504619e-24,-23.783218806099324,0.003097036562466811,-2.509053667493116,0.0,False,False,False,1000,1000.0,1000.0
327,-0.22400399855398773,0.516209476309227,0.5003911862135705,1.1464053702614366e-24,-23.940661788181675,0.0030823626774400406,-2.5111162625857553,0.0,False,False,False,1000,1000.0,1000.0
328,-0.11010479772001358,0.07481296758104738,0.4962595997568268,2.0956549383161575e-24,-23.6786802248954,0.0031178426179951377,-2.506145810847407,0.0,False,False,False,1000,1000.0,1000.0
329,-0.17237093072792492,0.2144638403990025,0.49353941018101505,2.2626258270395074e-24,-23.645387259871068,0.0031248173171634914,-2.5051753672693198,0.0,False,False,False,1000,1000.0,1000.0
330,-0.09379493382876014,0.04239401496259352,0.4891186213570551,5.4945290020641906e-24,-23.260069529914098,0.00327289707216347,-2.485067652404896,0.0,False,False,False,1000,1000.0,1000.0
331,-0.23320633061964086,0.5885286783042394,0.4901585588268134,3.58110173706828e-24,-23.44598334075304,0.0031820584656722644,-2.497291845089946,0.0,False,False,False,1000,1000.0,1000.0
332,-0.19132577843305676,0.26932668329177056,0.48803029739085124,3.450221460331901e-24,-23.462153027850402,0.003175514438100319,-2.498185908315225,0.0,False,False,False,1000,1000.0,1000.0
333,-0.19664220876452843,0.30423940149625933,0.48624433940025574,3.127585906572388e-24,-23.50479075254167,0.0031585418616943495,-2.500513362815083,0.0,False,False,False,1000,1000.0,1000.0
334,-0.2398637317127154,0.6658354114713217,0.4880670215009739,1.916442561755629e-24,-23.71750419257785,0.0030913674679982355,-2.5098493676838913,0.0,False,False,False,1000,1000.0,1000.0
335,-0.25510333676178154,0.8503740648379052,0.4917368270865125,1.0391082874568525e-24,-23.983339191427987,0.0030386402302818045,-2.517320716587589,0.0,False,False,False,1000,1000.0,1000.0
336,-0.13130300826781593,0.10224438902743142,0.4879363779605712,1.6248417545043918e-24,-23.789188929141744,0.0030788206167775872,-2.5116156139266534,0.0,False,False,False,1000,1000.0,1000.0
337,-0.21768310174320976,0.4688279301745636,0.48779159067505357,1.1865180159302526e-24,-23.925725663127473,0.003046384000472683,-2.516215354192637,0.0,False,False,False,1000,1000.0,1000.0
338,-0.20307702491329416,0.3491271820448878,0.4864599694792868,1.004043455459822e-24,-23.99824749032048,0.0030315384258264287,-2.5183369225572956,0.0,False,False,False,1000,1000.0,1000.0
339,-0.26423185944484734,0.9226932668329177,0.49085631691914505,5.226294016932805e-25,-24.28180616170787,0.0029882120987228186,-2.524588580204754,0.0,False,False,False,1000,1000.0,1000.0
340,-0.2172819339649587,0.46384039900249374,0.49068510316249164,3.8368918399614083e-25,-24.41602044317072,0.0029734147667380916,-2.526744506085455,0.0,False,False,False,1000,1000.0,1000.0
341,-0.24073153665230063,0.6758104738154613,0.4926191982729743,2.333657419518941e-25,-24.63196289796181,0.002954045666769448,-2.529582795187685,0.0,False,False,False,1000,1000.0,1000.0
342,-0.19407453381829265,0.286783042394015,0.49067778315405514,2.178865249949878e-25,-24.661769627492504,0.0029514857307620006,-2.5299593120756185,0.0,False,False,False,1000,1000.0,1000.0
343,-0.23302863928971518,0.5860349127182045,0.4917290108063176,1.4231105296232565e-25,-24.84676136798226,0.002936047476054643,-2.5322369261327204,0.0,False,False,False,1000,1000.0,1000.0
344,-0.1145881204428616,0.0798004987531172,0.4877200034739024,2.5188704614329407e-25,-24.598794166496102,0.0029649190478127493,-2.5279871598269255,0.0,False,False,False,1000,1000.0,1000.0
345,-0.14182228769367122,0.12468827930174564,0.48419572958151885,3.5666707648683072e-25,-24.447736978018,0.0029960117549431313,-2.523456487001636,0.0,False,False,False,1000,1000.0,1000.0
346,-0.2735710532132844,0.9600997506234414,0.4890268110817484,1.820014499430513e-25,-24.739925152126144,0.0029401021481432832,-2.5316375806067835,0.0,False,False,False,1000,1000.0,1000.0
347,-0.24239808776273158,0.6957605985037406,0.49118025830945033,1.0909753470701932e-25,-24.96218506311683,0.002913448797326084,-2.535592610055088,0.0,False,False,False,1000,1000.0,1000.0
348,-0.2253808497543925,0.5336658354114713,0.4916946439870475,7.467070313206483e-26,-25.12684975914532,0.002898264269966231,-2.5378620171549144,0.0,False,False,False,1000,1000.0,1000.0
349,-0.2630260391988446,0.9152119700748129,0.49598007468889976,3.9026481580823484e-26,-25.40864060062525,0.0028786348746653195,-2.540813417433221,0.0,False,False,False,1000,1000.0,1000.0
350,-0.2345604467809972,0.600997506234414,0.4970971824170917,2.5170571058329325e-26,-25.599106931266576,0.0028681143593754874,-2.542403536178727,0.0,False,False,False,1000,1000.0,1000.0
351,-0.041636715744732045,0.007481296758104738,0.4923162243644621,1.455038993201343e-25,-24.8371253679803,0.0029981749961894406,-2.5231430220342967,0.0,False,False,False,1000,1000.0,1000.0
352,-0.17702378464865415,0.22693266832917705,0.4897292837557846,1.5272007424041174e-25,-24.816103873494736,0.003006373631065927,-2.521957046428217,0.0,False,False,False,1000,1000.0,1000.0
353,-0.22419354513185408,0.516209476309227,0.4900504956514186,1.062803912288249e-25,-24.973546855577084,0.002951177919221564,-2.5300046071700115,0.0,False,False,False,1000,1000.0,1000.0
354,-0.24001337910024573,0.6658354114713217,0.49184067195196074,6.512379557758617e-26,-25.186260295613263,0.002899179954259643,-2.5377248268263077,0.0,False,False,False,1000,1000.0,1000.0
355,-0.1392966712017537,0.12219451371571072,0.4882168955720153,9.315021358227284e-26,-25.03081614498141,0.002937994276657147,-2.5319490545698056,0.0,False,False,False,1000,1000.0,1000.0
356,-0.25900277257302634,0.885286783042394,0.4922152330616244,4.950076026204938e-26,-25.30538813086285,0.002873856283225404,-2.5415349540037355,0.0,False,False,False,1000,1000.0,1000.0
357,-0.1122225203734184,0.0773067331670823,0.48813302564484307,8.901705309055337e-26,-25.050526787133872,0.0029381672189210777,-2.531923490986847,0.0,False,False,False,1000,1000.0,1000.0
358,-0.22185050768878423,0.5012468827930174,0.4882755797074478,6.286622387750258e-26,-25.201582625198007,0.002893322174175205,-2.538603204555893,0.0,False,False,False,1000,1000.0,1000.0
359,-0.23397798670947223,0.5935162094763092,0.4893255666803142,4.08010262572664e-26,-25.389328913080153,0.0028527676477034373,-2.544733599331208,0.0,False,False,False,1000,1000.0,1000.0
360,-0.044709573942400715,0.00997506234413965,0.4845738886614309,2.0425997852034372e-25,-24.689816718098026,0.0031840222843690555,-2.497023901378889,0.0,False,False,False,1000,1000.0,1000.0
361,-0.22398008206199577,0.516209476309227,0.48486569645537886,1.421478514694767e-25,-24.847259700180377,0.0030558232343998455,-2.514871771347998,0.0,False,False,False,1000,1000.0,1000.0
362,-0.23914219515797386,0.6583541147132169,0.48654656890113035,8.759524406493871e-26,-25.05751947296918,0.0029403064678229646,-2.5316074007620615,0.0,False,False,False,1000,1000.0,1000.0
363,-0.22996391698818364,0.5586034912718204,0.48721206932916467,5.860014741172166e-26,-25.232101291490153,0.0028764033261975256,-2.541150217711658,0.0,False,False,False,1000,1000.0,1000.0
364,-0.19571710331515696,0.29925187032418954,0.48531780002729485,5.356119724100007e-26,-25.271149723867858,0.0028646506237122492,-2.5429283375521665,0.0,False,False,False,1000,1000.0,1000.0
365,-0.17499214716535938,0.22194513715710723,0.48267490477785646,5.684567967055017e-26,-25.2453025365442,0.002872770287827906,-2.541699099631884,0.0,False,False,False,1000,1000.0,1000.0
366,-0.16674918154797846,0.19950124688279303,0.4798096797806479,6.363479664705694e-26,-25.196305339394062,0.002890442997473798,-2.539035590940894,0.0,False,False,False,1000,1000.0,1000.0
367,-0.2622581102251513,0.9077306733167082,0.48402724531953684,3.339536230170031e-26,-25.476313840572484,0.00280820834617665,-2.551570674235185,0.0,False,False,False,1000,1000.0,1000.0
368,-0.238421408959346,0.6458852867830424,0.48563814344735196,2.0776790853123454e-26,-25.682421531966998,0.0027711101690352205,-2.5573462079409817,0.0,False,False,False,1000,1000.0,1000.0
369,-0.21838429579987506,0.47381546134663344,0.4855119663527747,1.5091897891703016e-26,-25.821256141797303,0.0027523926911238593,-2.5602896040769134,0.0,False,False,False,1000,1000.0,1000.0
370,-0.24832831938704664,0.770573566084788,0.48831689433133585,8.596205895749078e-27,-26.06569319086361,0.002727870168282001,-2.564176303568526,0.0,False,False,False,1000,1000.0,1000.0
371,-0.2651609785570366,0.9226932668329177,0.49260629520725563,4.474537351642914e-27,-26.349251862251,0.0027088358970959884,-2.567217303990232,0.0,False,False,False,1000,1000.0,1000.0
372,-0.18722580965881647,0.26184538653366585,0.4903138918871973,4.372156297311408e-27,-26.359304321139856,0.002708198191673234,-2.567319556234882,0.0,False,False,False,1000,1000.0,1000.0
373,-0.22541079501099226,0.5336658354114713,0.49073237304748085,2.9924781141963126e-27,-26.523969017168344,0.002697342481552744,-2.5690639076792965,0.0,False,False,False,1000,1000.0,1000.0
374,-0.1676896577863619,0.19950124688279303,0.4877999032270072,3.349871747004617e-27,-26.474971820018204,0.0027010061143357147,-2.5684744326880558,0.0,False,False,False,1000,1000.0,1000.0
375,-0.15449703737896303,0.1571072319201995,0.4844831949975806,4.22571395736828e-27,-26.374099904098887,0.0027118386438686978,-2.5667361548352803,0.0,False,False,False,1000,1000.0,1000.0
376,-0.18160850976226012,0.24189526184538654,0.48202640165754757,4.295922316823978e-27,-26.3669435805859,0.0027128241985376464,-2.566578349282573,0.0,False,False,False,1000,1000.0,1000.0
377,-0.2674159604364534,0.9376558603491272,0.48649991935583925,2.2182203622311094e-27,-26.65399531240362,0.0026802644565285167,-2.5718223528575024,0.0,False,False,False,1000,1000.0,1000.0
378,-0.2073676124622712,0.38902743142144636,0.48551692907035876,1.778216267988955e-27,-26.75001542093474,0.0026719845470959984,-2.5731660578470694,0.0,False,False,False,1000,1000.0,1000.0
379,-0.24222951752843935,0.6882793017456359,0.48749841813376993,1.0716975273037457e-27,-26.969927771321238,0.0026559306429955443,-2.5757832703272157,0.0,False,False,False,1000,1000.0,1000.0
380,-0.2446029035998532,0.7281795511221946,0.48986265679085866,6.279470052796962e-28,-27.202077006399335,0.0026429875540511117,-2.5779048819759893,0.0,False,False,False,1000,1000.0,1000.0
381,-0.24729093419406928,0.7605985037406484,0.49252651952209014,3.6001058046534603e-28,-27.44368473542662,0.0026322408149730813,-2.5796743810802045,0.0,False,False,False,1000,1000.0,1000.0
382,-0.18361283260070577,0.24937655860349128,0.4900952841776157,3.6046031278368707e-28,-27.44314254478051,0.002632267391819837,-2.579669996177593,0.0,False,False,False,1000,1000.0,1000.0
383,-0.21868991190731452,0.4763092269326683,0.4899353606034666,2.6114574994546153e-28,-27.583117037758264,0.002624525038126382,-2.580949279680654,0.0,False,False,False,1000,1000.0,1000.0
384,-0.2659017241546287,0.9251870324189526,0.49425131201846134,1.3574948732000867e-28,-27.86726180191968,0.0026115014576133804,-2.583109727424816,0.0,False,False,False,1000,1000.0,1000.0
385,-0.2303021436207549,0.5635910224438903,0.4949705338643441,9.04120193178439e-29,-28.043773830847268,0.0026045453837871975,-2.5842680706533896,0.0,False,False,False,1000,1000.0,1000.0
386,-0.25285258138321764,0.8354114713216958,0.49839667001650106,4.945907118471409e-29,-28.305754043719585,0.0025952298014615483,-2.5858241803635154,0.0,False,False,False,1000,1000.0,1000.0
387,-0.16014823529678712,0.17206982543640897,0.4952025409114031,5.961610547106633e-29,-28.2246363984421,0.0025989078862216734,-2.585209113040184,0.0,False,False,False,1000,1000.0,1000.0
388,-0.24254385275888002,0.7007481296758105,0.4972659148149526,3.5608414134285244e-29,-28.448447367748532,0.0025875460542450616,-2.5871119117083574,0.0,False,False,False,1000,1000.0,1000.0
389,-0.18483124432314052,0.2543640897755611,0.4948654483194998,3.530162823345404e-29,-28.452205262983384,0.0025873440757965137,-2.587145813153029,0.0,False,False,False,1000,1000.0,1000.0
390,-0.2344578490375991,0.600997506234414,0.4959368990459175,2.2768184728225516e-29,-28.642671593624705,0.0025767641649849294,-2.588925327872283,0.0,False,False,False,1000,1000.0,1000.0
391,-0.1791507739983823,0.2344139650872818,0.49336335777471746,2.3512925630614164e-29,-28.628693329778446,0.0025776062360114566,-2.5887834262334817,0.0,False,False,False,1000,1000.0,1000.0
392,-0.22460533069972705,0.5236907730673317,0.49368035136040495,1.624572934196599e-29,-28.789260786499295,0.0025673830563900267,-2.5905093292773933,0.0,False,False,False,1000,1000.0,1000.0
393,-0.23144953188287049,0.5760598503740648,0.4945227726703143,1.0702257947564623e-29,-28.970524585799257,0.0025573810320502145,-2.5922045602847597,0.0,False,False,False,1000,1000.0,1000.0
394,-0.2007992161833388,0.3341645885286783,0.4929577796801528,9.256892187823025e-30,-29.03353479433555,0.0025539053957508817,-2.592795194333497,0.0,False,False,False,1000,1000.0,1000.0
395,-0.18645155766889843,0.2593516209476309,0.490633366831677,9.088468925671989e-30,-29.041509273338832,0.0025533840750072215,-2.592883854560945,0.0,False,False,False,1000,1000.0,1000.0
396,-0.1274956050274184,0.08728179551122195,0.48659656828079056,1.5381507271622154e-29,-28.81300110486786,0.0025772672964838846,-2.5888405370688137,0.0,False,False,False,1000,1000.0,1000.0
397,-0.1873432561706473,0.26184538653366585,0.48433232838302265,1.5029565873457674e-29,-28.823053563756716,0.0025757868052936534,-2.5890900858449046,0.0,False,False,False,1000,1000.0,1000.0
398,-0.21835240127330768,0.47381546134663344,0.4841860522822297,1.0917214074220131e-29,-28.96188817358702,0.0025567646065001895,-2.5923092542982267,0.0,False,False,False,1000,1000.0,1000.0
399,-0.20735400893800415,0.38902743142144636,0.4832139799754344,8.75168581013757e-30,-29.057908282118138,0.0025455048328125083,-2.5942260740885117,0.0,False,False,False,1000,1000.0,1000.0
400,-0.26018731560547176,0.8927680798004988,0.4872589670103349,4.63118782893639e-30,-29.33430760479397,0.002521144787614245,-2.5984022123734194,0.0,False,False,False,1000,1000.0,1000.0
401,-0.15241372650064583,0.1546134663341646,0.4839536730313519,5.888961853120603e-30,-29.229961258896985,0.002530265411025123,-2.596833921315083,0.0,False,False,False,1000,1000.0,1000.0
402,-0.2427327503708369,0.7032418952618454,0.4861315616431558,3.511206546723101e-30,-29.454543622410554,0.0025105310717919538,-2.600234399175401,0.0,False,False,False,1000,1000.0,1000.0
403,-0.11435687701741537,0.0798004987531172,0.482087691219712,6.2147487987964535e-30,-29.2065764209244,0.0025376985308846896,-2.5955599717408084,0.0,False,False,False,1000,1000.0,1000.0
404,-0.25290517173158716,0.8354114713216958,0.48560203967692706,3.3997216913628415e-30,-29.468556633796712,0.00250664241819245,-2.6009076153365904,0.0,False,False,False,1000,1000.0,1000.0
405,-0.25907623105100985,0.8877805486284289,0.4896034788650263,1.804099797906449e-30,-29.743739442137045,0.0024861847625384996,-2.604466599600543,0.0,False,False,False,1000,1000.0,1000.0
406,-0.2369865560907185,0.6234413965087282,0.49095234550439815,1.1424382733448874e-30,-29.942167255826952,0.00247548202381329,-2.6063402230335835,0.0,False,False,False,1000,1000.0,1000.0
407,-0.15740717773820068,0.16708229426433915,0.4877496557114675,1.3974540397346004e-30,-29.854662466531252,0.002480951292937448,-2.6053817618931028,0.0,False,False,False,1000,1000.0,1000.0
408,-0.18158615919119087,0.24189526184538654,0.485289264401186,1.4206721175634194e-30,-29.84750614301827,0.0024815488108044445,-2.6052771780308137,0.0,False,False,False,1000,1000.0,1000.0
409,-0.24157214003687744,0.685785536159601,0.487262689048523,8.577677241826727e-31,-30.06663029928729,0.0024646996146644126,-2.608236002813937,0.0,False,False,False,1000,1000.0,1000.0
410,-0.2684825739623919,0.9376558603491272,0.49175134303544626,4.429125322855766e-31,-30.35368203110501,0.0024494117898909962,-2.6109381960743128,0.0,False,False,False,1000,1000.0,1000.0
411,-0.11602761849979315,0.0798004987531172,0.48766144340640927,7.839442343722525e-31,-30.105714829618854,0.0024665262798640826,-2.607914252940881,0.0,False,False,False,1000,1000.0,1000.0
412,-0.15865696505807714,0.16708229426433915,0.4844808377067282,9.589367432890858e-31,-30.018210040323158,0.0024766200420634206,-2.6061406168669645,0.0,False,False,False,1000,1000.0,1000.0
413,-0.22024547979939207,0.486284289276808,0.48448741330752726,6.875667153919277e-31,-30.162685155358307,0.0024593120279011904,-2.609186366178441,0.0,False,False,False,1000,1000.0,1000.0
414,-0.18279854225584602,0.24937655860349128,0.4821565489261921,6.884256372950726e-31,-30.1621429647122,0.0024593740809843285,-2.6091754082474017,0.0,False,False,False,1000,1000.0,1000.0
415,-0.24083133576335147,0.6758104738154613,0.4840639694296598,4.187112025229411e-31,-30.378085419503293,0.00243761910459939,-2.6130341550318623,0.0,False,False,False,1000,1000.0,1000.0
416,-0.23590825683117078,0.6109725685785536,0.4853207776578455,2.6783894703606583e-31,-30.572126271039448,0.002423372716395878,-2.61557978593445,0.0,False,False,False,1000,1000.0,1000.0
417,-0.21921315184132717,0.47880299251870323,0.4852480738452377,1.9353757952707427e-31,-30.713234694745115,0.0024147651590826296,-2.6171250988974597,0.0,False,False,False,1000,1000.0,1000.0
418,-0.2116513624046567,0.42144638403990026,0.48460862768452007,1.4906103883765736e-31,-30.826635856405847,0.002408300579605106,-2.6182893098074067,0.0,False,False,False,1000,1000.0,1000.0
419,-0.18749263085092738,0.26184538653366585,0.48238086376099554,1.4565040101823108e-31,-30.836688315294705,0.002407674830574069,-2.6184021672577127,0.0,False,False,False,1000,1000.0,1000.0
420,-0.22922601780907853,0.5586034912718204,0.48314189650252487,9.74383376786673e-32,-31.01127013381567,0.0023969573437378736,-2.6203396946038504,0.0,False,False,False,1000,1000.0,1000.0
421,-0.20095434929270312,0.3341645885286783,0.4816693341273681,8.427905506214869e-32,-31.074280342351965,0.00239327188530154,-2.6210079609858807,0.0,False,False,False,1000,1000.0,1000.0
422,-0.11213609418354076,0.0773067331670823,0.47762856540241433,1.5155874534397326e-31,-30.81941899862299,0.0024165866919714394,-2.616797620483928,0.0,False,False,False,1000,1000.0,1000.0
423,-0.22643253968210358,0.5511221945137157,0.4783250828153497,1.0207680194236377e-31,-30.991072944819432,0.0023976190685012122,-2.620219816061776,0.0,False,False,False,1000,1000.0,1000.0
424,-0.18559826055724532,0.2543640897755611,0.4760649371595887,1.0119735464320128e-31,-30.99483084005428,0.0023972341441037878,-2.62028954522123,0.0,False,False,False,1000,1000.0,1000.0
425,-0.24870509273765873,0.770573566084788,0.47894170047518003,5.764108019153446e-32,-31.239267889120587,0.002375792747685834,-2.624191447723772,0.0,False,False,False,1000,1000.0,1000.0
426,-0.2432805196210464,0.713216957605985,0.4812337315914196,3.412646349719738e-32,-31.466908715038997,0.002361974549545339,-2.6267247862532273,0.0,False,False,False,1000,1000.0,1000.0
427,-0.14083687515392762,0.12468827930174564,0.4776350169352737,4.8322397490244635e-32,-31.3158515265609,0.0023725928405797948,-2.624776784438027,0.0,False,False,False,1000,1000.0,1000.0
428,-0.14918201590637375,0.14463840399002495,0.47426036897805257,6.352967992848644e-32,-31.197023332696254,0.00238568156669324,-2.622387525065125,0.0,False,False,False,1000,1000.0,1000.0
429,-0.11029673234191384,0.07481296758104738,0.4701996253148224,1.1613369138476455e-31,-30.93504176940997,0.002435445867496959,-2.6134215190212324,0.0,False,False,False,1000,1000.0,1000.0
430,-0.2138634155557152,0.43640897755610975,0.46976675227354514,8.789848644995805e-32,-31.056018603107006,0.002407423018868431,-2.6184475912294602,0.0,False,False,False,1000,1000.0,1000.0
431,-0.21953393259562343,0.4837905236907731,0.46981910894405776,6.318627053009218e-32,-31.19937727742601,0.0023813866896100545,-2.623170078123764,0.0,False,False,False,1000,1000.0,1000.0
432,-0.2536916566691816,0.8403990024937655,0.4734072778253372,3.446275263422563e-32,-31.462650037215568,0.0023486939205149522,-2.6291735763652495,0.0,False,False,False,1000,1000.0,1000.0
433,-0.21663358167529784,0.45885286783042395,0.4732026897929307,2.5438016338372787e-32,-31.59451675807423,0.002337028572298187,-2.631335977930587,0.0,False,False,False,1000,1000.0,1000.0
434,-0.15267719173883337,0.1546134663341646,0.46997158844183085,3.234667073957573e-32,-31.490170412177246,0.002347397249931693,-2.6294134085461116,0.0,False,False,False,1000,1000.0,1000.0
435,-0.2431961443298335,0.7107231920199502,0.47229612535824633,1.9184449804000994e-32,-31.717050651535388,0.002325497589673001,-2.63348410628889,0.0,False,False,False,1000,1000.0,1000.0
436,-0.20690909960887882,0.38902743142144636,0.4714316199550875,1.537904047530236e-32,-31.81307076006651,0.0023181249663974677,-2.6348631556226585,0.0,False,False,False,1000,1000.0,1000.0
437,-0.2704629370738934,0.942643391521197,0.4760715127603876,7.920006365835715e-33,-32.10127446933901,0.0023011398395299614,-2.638056988593043,0.0,False,False,False,1000,1000.0,1000.0
438,-0.2373207475069118,0.6359102244389028,0.4776232304810113,4.9658961273701505e-33,-32.30400236890988,0.0022924731466913172,-2.639695742816975,0.0,False,False,False,1000,1000.0,1000.0
439,-0.20865390700674535,0.3915211970074813,0.4767411074304289,3.968167497195118e-33,-32.40141000446838,0.0022885058821178255,-2.6404479669736136,0.0,False,False,False,1000,1000.0,1000.0
440,-0.23459053042218664,0.600997506234414,0.4779456830560415,2.5593145452441015e-33,-32.59187633510971,0.0022810741464314474,-2.641860597729633,0.0,False,False,False,1000,1000.0,1000.0
441,-0.24978278918815938,0.7855361596009975,0.48098981402215857,1.4438117725507474e-33,-32.8404894213584,0.0022729537667260545,-2.643409398001365,0.0,False,False,False,1000,1000.0,1000.0
442,-0.1736269873646779,0.2169576059850374,0.4783590774308012,1.549862402362139e-33,-32.8097068570216,0.002274100895210152,-2.643190270843991,0.0,False,False,False,1000,1000.0,1000.0
443,-0.10007675224273438,0.057356608478802994,0.47415726852024165,3.235723593505964e-33,-32.49002858438429,0.002297866733510214,-2.6386751621487825,0.0,False,False,False,1000,1000.0,1000.0
444,-0.17755273233751556,0.22942643391521197,0.47168558702745617,3.377689257321806e-33,-32.47138030741096,0.002300090104062152,-2.6382551505343614,0.0,False,False,False,1000,1000.0,1000.0
445,-0.2205549032128728,0.486284289276808,0.4717873227379314,2.421835146608034e-33,-32.61585542244611,0.002283694300618946,-2.6413620319673012,0.0,False,False,False,1000,1000.0,1000.0
446,-0.17740622409747203,0.22942643391521197,0.46931278768253515,2.5280918846467163e-33,-32.59720714547278,0.0022857370010543857,-2.6409737413780268,0.0,False,False,False,1000,1000.0,1000.0
447,-0.08649110923359604,0.032418952618453865,0.46489224699445414,7.020424433070912e-33,-32.15363663098009,0.002380971956144773,-2.6232457198254022,0.0,False,False,False,1000,1000.0,1000.0
448,-0.2432805196210464,0.713216957605985,0.46725598937978435,4.1564498332426066e-33,-32.381277456898495,0.0023182292222310437,-2.634843624011658,0.0,False,False,False,1000,1000.0,1000.0
449,-0.2471842459403843,0.7605985037406484,0.47008200890807805,2.3829493644519565e-33,-32.62288518592578,0.0022772643444256982,-2.6425865536351996,0.0,False,False,False,1000,1000.0,1000.0
450,-0.2627240602129791,0.912718204488778,0.4744278606965173,1.2471435989822857e-33,-32.904083537976874,0.002248680589565029,-2.6480722288866936,0.0,False,False,False,1000,1000.0,1000.0
451,-0.2204009150112886,0.486284289276808,0.4745127231672063,8.94213757033829e-34,-33.04855865301202,0.0022384105206820566,-2.6500602616337763,0.0,False,False,False,1000,1000.0,1000.0
452,-0.21388678478192535,0.43640897755610975,0.4740961030260172,6.768064880121044e-34,-33.16953548670906,0.0022308966885437012,-2.6515205411613736,0.0,False,False,False,1000,1000.0,1000.0
453,-0.23370270977548524,0.5935162094763092,0.4752520440193049,4.392565289475271e-34,-33.35728177459121,0.0022209800848123386,-2.653455335686053,0.0,False,False,False,1000,1000.0,1000.0
454,-0.19096885985408446,0.26683291770573564,0.4731399114154911,4.2517578988824165e-34,-33.3714314727877,0.0022202370980667174,-2.6536006449710863,0.0,False,False,False,1000,1000.0,1000.0
455,-0.2027841953915842,0.34413965087281795,0.4717981166486768,3.623858025399241e-34,-33.44082882534221,0.002216212130835658,-2.6543886722639503,0.0,False,False,False,1000,1000.0,1000.0
456,-0.19868599608182752,0.3167082294264339,0.4702079378667757,3.2196710664535867e-34,-33.49218849517408,0.0022130859921408452,-2.6550017107059607,0.0,False,False,False,1000,1000.0,1000.0
457,-0.23867347891070761,0.6533665835411472,0.47196933040532996,1.9916042749539376e-34,-33.70079695018784,0.0022017653098299265,-2.6572289751361984,0.0,False,False,False,1000,1000.0,1000.0
458,-0.27152086077829407,0.9451371571072319,0.47660215133807277,1.0242963743609408e-34,-33.98957436452577,0.002190537999413415,-2.6594492086841974,0.0,False,False,False,1000,1000.0,1000.0
459,-0.26314986400084134,0.9152119700748129,0.48091028647287254,5.353462859001184e-35,-34.271365206005704,0.002182602040760605,-2.6610254430618783,0.0,False,False,False,1000,1000.0,1000.0
460,-0.14521857318747422,0.12718204488778054,0.4773378742199228,7.50571200710837e-35,-34.12460810340857,0.0021879911008799457,-2.6599544487218756,0.0,False,False,False,1000,1000.0,1000.0
461,-0.2366187502561417,0.6209476309226932,0.4787127951266114,4.7624936945845784e-35,-34.32216558631033,0.0021794062683747543,-2.6616618043260285,0.0,False,False,False,1000,1000.0,1000.0
462,-0.23946586402838077,0.6583541147132169,0.4804491259413656,2.93477385146723e-35,-34.53242535909913,0.002171892342098147,-2.663161705966932,0.0,False,False,False,1000,1000.0,1000.0
463,-0.14272633924110079,0.12718204488778054,0.4769048771107059,4.114639050510762e-35,-34.38566825650199,0.0021786142438650455,-2.661819661259891,0.0,False,False,False,1000,1000.0,1000.0
464,-0.26310009016826413,0.9152119700748129,0.4812143769928412,2.150507205382649e-35,-34.667459097981926,0.002165211813649502,-2.6644996120129023,0.0,False,False,False,1000,1000.0,1000.0
465,-0.2309742975665276,0.57356608478803,0.48212193397104247,1.4197738557683583e-35,-34.84778082534461,0.0021586574694425205,-2.6658162649991373,0.0,False,False,False,1000,1000.0,1000.0
466,-0.19620357287430507,0.30423940149625933,0.480365380082133,1.2870086030344058e-35,-34.890418550035875,0.0021570369286664937,-2.6661424196731636,0.0,False,False,False,1000,1000.0,1000.0
467,-0.24346103801682595,0.713216957605985,0.48266473120680875,7.619748270866578e-36,-35.11805937595428,0.0021487617696131665,-2.667811731496722,0.0,False,False,False,1000,1000.0,1000.0
468,-0.24787146010243222,0.7680798004987531,0.4855047704122778,4.347178332522972e-36,-35.361792543558394,0.0021416470845337385,-2.6692520936662856,0.0,False,False,False,1000,1000.0,1000.0
469,-0.2690456696780925,0.940149625935162,0.49003188546047827,2.241707640201177e-36,-35.64942102801518,0.002134872507958064,-2.670628055413456,0.0,False,False,False,1000,1000.0,1000.0
470,-0.17709333628021467,0.22942643391521197,0.48745697944194244,2.3400613790251353e-36,-35.63077275104185,0.0021353871668077073,-2.6705233716159498,0.0,False,False,False,1000,1000.0,1000.0
471,-0.20731056767871636,0.38902743142144636,0.4864718800014889,1.8758890158639832e-36,-35.726792859572974,0.0021320660215145607,-2.6711993510828407,0.0,False,False,False,1000,1000.0,1000.0
472,-0.19603309505885075,0.30174563591022446,0.48461135717919135,1.707484012204177e-36,-35.76764335408509,0.0021304589767534928,-2.6715268239798933,0.0,False,False,False,1000,1000.0,1000.0
473,-0.21388448307714386,0.43640897755610975,0.4841095023634943,1.2923490032965436e-36,-35.88862018778212,0.0021254130429989547,-2.672556658618874,0.0,False,False,False,1000,1000.0,1000.0
474,-0.18285371564457514,0.24937655860349128,0.48173806776590855,1.2939634311630905e-36,-35.88807799713601,0.0021254382146328847,-2.6725515152247374,0.0,False,False,False,1000,1000.0,1000.0
475,-0.231812882736405,0.5810473815461347,0.48268048783513856,8.487625970647537e-37,-36.07121376700291,0.002116975072815415,-2.674284255727612,0.0,False,False,False,1000,1000.0,1000.0
476,-0.08232496454362515,0.029925187032418952,0.4781461768464412,2.4532273658753154e-36,-35.610262199380614,0.0021558011528617265,-2.66639130016319,0.0,False,False,False,1000,1000.0,1000.0
477,-0.2698268844415091,0.942643391521197,0.48270331633602553,1.2633802730266165e-36,-35.898465908653115,0.0021248811182854655,-2.6726653626098433,0.0,False,False,False,1000,1000.0,1000.0
478,-0.23379705077581842,0.5935162094763092,0.4837737745189266,8.199508179958902e-37,-36.086212196535264,0.002111824964874781,-2.675342080427618,0.0,False,False,False,1000,1000.0,1000.0
479,-0.27216922922515063,0.9551122194513716,0.4884285554769791,4.194986882261809e-37,-36.37726939287347,0.0020979100637844032,-2.678213133701736,0.0,False,False,False,1000,1000.0,1000.0
480,-0.15391030443755072,0.1571072319201995,0.4851424920286348,5.291789046909484e-37,-36.27639747695415,0.002102853659371333,-2.6771909494434443,0.0,False,False,False,1000,1000.0,1000.0
481,-0.2157965095754158,0.44389027431421446,0.4847374102058289,3.9713184417633315e-37,-36.401065287462494,0.002095825625382914,-2.6786448538850176,0.0,False,False,False,1000,1000.0,1000.0
482,-0.1396972576922786,0.12219451371571072,0.48112467587250773,5.680399272993164e-37,-36.245621136830636,0.0021067705477567267,-2.6763827616246667,0.0,False,False,False,1000,1000.0,1000.0
483,-0.2605415562609478,0.8927680798004988,0.48517723105172383,3.005934690446975e-37,-36.522020459506464,0.002087629297542112,-2.6803466169365278,0.0,False,False,False,1000,1000.0,1000.0
484,-0.21343578451191908,0.4314214463840399,0.484628974826615,2.2882247544679552e-37,-36.640501320424754,0.0020814754750528904,-2.68162870181393,0.0,False,False,False,1000,1000.0,1000.0
485,-0.24439147983354187,0.7256857855361596,0.4869908561928511,1.3430567866080934e-37,-36.8719056242716,0.0020716189749267447,-2.683690119729718,0.0,False,False,False,1000,1000.0,1000.0
486,-0.2065150338781001,0.3865336658354115,0.48598739469733626,1.0801167905442456e-37,-36.96652928271063,0.0020680497820475684,-2.6844390111253214,0.0,False,False,False,1000,1000.0,1000.0
487,-0.2113031310993287,0.42144638403990026,0.4853334325876849,8.318969951879481e-38,-37.079930444371364,0.002063713425001986,-2.6853506106210068,0.0,False,False,False,1000,1000.0,1000.0
488,-0.19020070032114422,0.26433915211970077,0.4831427649781021,8.090191721316854e-38,-37.09204118635764,0.002063198509870642,-2.6854589845358765,0.0,False,False,False,1000,1000.0,1000.0
489,-0.19670959582558084,0.30423940149625933,0.4813749209066884,7.333665360317285e-38,-37.1346789110489,0.0020611055172325516,-2.6858997741699304,0.0,False,False,False,1000,1000.0,1000.0
490,-0.2509256636142746,0.8129675810473815,0.4846807111574297,4.066815588331608e-38,-37.39074552043677,0.002050215978689237,-2.688200386060242,0.0,False,False,False,1000,1000.0,1000.0
491,-0.21165165616329057,0.42144638403990026,0.4840511904318805,3.1322276419866325e-38,-37.50414668209749,0.0020461493707766127,-2.6890626655719694,0.0,False,False,False,1000,1000.0,1000.0
492,-0.06472962589212805,0.014962593516209476,0.4793604297713428,1.2803239906515986e-37,-36.892680116643206,0.002100959538516747,-2.677582311405619,0.0,False,False,False,1000,1000.0,1000.0
493,-0.11752691295396656,0.0798004987531172,0.47532884207391973,2.2661418168060268e-37,-36.64471291515705,0.0021599920346767366,-2.6655478503779197,0.0,False,False,False,1000,1000.0,1000.0
494,-0.2298886991026734,0.5586034912718204,0.47609446532921434,1.51602117144913e-37,-36.81929473367802,0.0021137198309273647,-2.674952578024727,0.0,False,False,False,1000,1000.0,1000.0
495,-0.2551736025569952,0.8503740648379052,0.4797444200444164,8.219970661524569e-38,-37.08512973252816,0.0020690434319382204,-2.684230392827192,0.0,False,False,False,1000,1000.0,1000.0
496,-0.07318673452038893,0.022443890274314215,0.47514298830039337,2.7434130703380695e-37,-36.561708796601714,0.0022022129900216335,-2.6571406799520045,0.0,False,False,False,1000,1000.0,1000.0
497,-0.25260715666792133,0.8329177057356608,0.47861502959020363,1.5030040839112473e-37,-36.823039839361385,0.002114415899525007,-2.674809584150838,0.0,False,False,False,1000,1000.0,1000.0
498,-0.12864813464090308,0.09226932668329177,0.47469535117430306,2.4740102194749054e-37,-36.606598510748775,0.0021857442035754277,-2.660400664653418,0.0,False,False,False,1000,1000.0,1000.0
499,-0.22920010041585803,0.5586034912718204,0.4754163099713404,1.6550825916057429e-37,-36.781180329269745,0.002124260601435435,-2.672792205658905,0.0,False,False,False,1000,1000.0,1000.0
500,-0.23480070586136292,0.600997506234414,0.47654123397972736,1.067464252270347e-37,-36.971646659911066,0.0020787259613901025,-2.682202759971339,0.0,False,False,False,1000,1000.0,1000.0
501,-0.2572034742959655,0.8753117206982544,0.4803856031562884,5.704820348189892e-38,-37.24375802749787,0.002038363560082574,-2.6907183531774144,0.0,False,False,False,1000,1000.0,1000.0
502,-0.15072623787878542,0.14713216957605985,0.47698142702944124,7.436321493940678e-38,-37.128641842672835,0.00205362795617866,-2.6874782322157094,0.0,False,False,False,1000,1000.0,1000.0
503,-0.23776301162405455,0.6384039900249376,0.4784775623131227,4.6535069333954333e-38,-37.332219634682644,0.002027619355400029,-2.6930135717082004,0.0,False,False,False,1000,1000.0,1000.0
504,-0.2558022296923065,0.8528678304239401,0.48209513529608805,2.519471806946099e-38,-37.59869049706461,0.002005872574454429,-2.697696659535459,0.0,False,False,False,1000,1000.0,1000.0
505,-0.2318824919983255,0.5810473815461347,0.48300306447810826,1.6526227732516742e-38,-37.7818262669315,0.0019956925359185924,-2.6999063669762426,0.0,False,False,False,1000,1000.0,1000.0
506,-0.18123077026630158,0.24189526184538654,0.4805523504671157,1.6800803661885577e-38,-37.77466994341852,0.001996079753889685,-2.6998221103521383,0.0,False,False,False,1000,1000.0,1000.0
507,-0.19630767005655386,0.30423940149625933,0.4787539856825598,1.5229734484043444e-38,-37.817307668109784,0.001993501096533244,-2.700383521116106,0.0,False,False,False,1000,1000.0,1000.0
508,-0.21704863140688435,0.46384039900249374,0.4785698688601877,1.118093313871761e-38,-37.95152194957263,0.0019858274994407656,-2.7020584795539953,0.0,False,False,False,1000,1000.0,1000.0
509,-0.25560392589021874,0.8528678304239401,0.4822460019106462,6.053508938858308e-39,-38.21799281195459,0.0019743430343353062,-2.704577388152697,0.0,False,False,False,1000,1000.0,1000.0
510,-0.2738771868436783,0.9625935162094763,0.4870051240059057,3.0850039636448674e-39,-38.510744273644356,0.0019658124890217198,-2.7064579101391413,0.0,False,False,False,1000,1000.0,1000.0
511,-0.15930581955893114,0.16957605985037408,0.4838740214141264,3.745790299739582e-39,-38.42645653935136,0.001968530060695437,-2.705857948872497,0.0,False,False,False,1000,1000.0,1000.0
512,-0.18721185513298572,0.26184538653366585,0.481699110432873,3.660083570740828e-39,-38.43650899824022,0.001968090467142381,-2.705954942247305,0.0,False,False,False,1000,1000.0,1000.0
513,-0.1053080218029796,0.06234413965087282,0.47756218905472636,7.329311638665358e-39,-38.13493681193013,0.00199071202018017,-2.7009915612144257,0.0,False,False,False,1000,1000.0,1000.0
514,-0.20257575372682696,0.341645885286783,0.47621332241535463,6.269675955224167e-39,-38.202754904862225,0.001983632982174222,-2.7025386792389727,0.0,False,False,False,1000,1000.0,1000.0
515,-0.2122731910511192,0.4239401496259352,0.4756749916254142,4.8146289744641876e-39,-38.31743717490525,0.0019730390228886157,-2.704864325159568,0.0,False,False,False,1000,1000.0,1000.0
516,-0.2099993071396316,0.40399002493765584,0.4749560179154105,3.787455234804895e-39,-38.42165249153045,0.0019647606134444956,-2.7066903565319875,0.0,False,False,False,1000,1000.0,1000.0
517,-0.19108112848836173,0.26683291770573564,0.4728722968697659,3.666045158128759e-39,-38.43580218972695,0.0019636624224257182,-2.706933170662543,0.0,False,False,False,1000,1000.0,1000.0
518,-0.20433897683169,0.36658354114713215,0.47177206238136,3.0274803536882094e-39,-38.51891866645493,0.001957238506733233,-2.70835624851334,0.0,False,False,False,1000,1000.0,1000.0
519,-0.12575391670165026,0.08728179551122195,0.4679160308184762,5.1237685308480375e-39,-38.290410497983956,0.0019808926730912517,-2.7031390543690432,0.0,False,False,False,1000,1000.0,1000.0
520,-0.1489504671792518,0.14463840399002495,0.4646483294251932,6.736242233389631e-39,-38.17158230411931,0.002000249172191284,-2.6989159006523726,0.0,False,False,False,1000,1000.0,1000.0
521,-0.2751099642036119,0.972568578553616,0.46962196498802755,3.415289972502203e-39,-38.46657241698645,0.001958570965006775,-2.7080606880157845,0.0,False,False,False,1000,1000.0,1000.0
522,-0.25649772758268685,0.8653366583541147,0.47352439796032303,1.8357140684994076e-39,-38.736194963735784,0.0019370530589361851,-2.7128584831076297,0.0,False,False,False,1000,1000.0,1000.0
523,-0.263704392781196,0.9177057356608479,0.4779537474721158,9.581275268890799e-40,-39.01857668242643,0.0019233536386487533,-2.715940856586518,0.0,False,False,False,1000,1000.0,1000.0
524,-0.19592780192332415,0.30174563591022446,0.4762341658292082,8.721131260861615e-40,-39.05942717693854,0.001921684594805126,-2.716317891368935,0.0,False,False,False,1000,1000.0,1000.0
525,-0.26456680811463706,0.9226932668329177,0.48071314251684233,4.539564087756852e-40,-39.342985848325924,0.0019118342968628976,-2.718549751744348,0.0,False,False,False,1000,1000.0,1000.0
526,-0.14897247331232694,0.14463840399002495,0.4774490390938078,5.968185944587418e-40,-39.22415765446128,0.0019163349161736814,-2.717528587358148,0.0,False,False,False,1000,1000.0,1000.0
527,-0.1718823065005321,0.20947630922693267,0.47482773166586034,6.519959426714557e-40,-39.185755106846116,0.001918405437334049,-2.7170596033231935,0.0,False,False,False,1000,1000.0,1000.0
528,-0.2734950452727616,0.9600997506234414,0.4796905745586284,3.327030016115709e-40,-39.47794328095425,0.001904670726489873,-2.7201800929692608,0.0,False,False,False,1000,1000.0,1000.0
529,-0.20798038166834798,0.38902743142144636,0.4788270616989866,2.667083487049932e-40,-39.57396338948537,0.0019011244090264756,-2.7209894621004693,0.0,False,False,False,1000,1000.0,1000.0
530,-0.25873370960457115,0.885286783042394,0.4828927680798006,1.4173092601094506e-40,-39.84853537536681,0.001892743528124791,-2.7229082301282603,0.0,False,False,False,1000,1000.0,1000.0
531,-0.20475069329671342,0.3690773067331671,0.48178012679743426,1.1664764025598772e-40,-39.93312404241818,0.0018904349747834058,-2.7234382564545436,0.0,False,False,False,1000,1000.0,1000.0
532,-0.209851090572639,0.40399002493765584,0.48102579372464377,9.17615288858984e-41,-40.037339359043386,0.0018873921798294561,-2.7241378487279526,0.0,False,False,False,1000,1000.0,1000.0
533,-0.20657308031799548,0.3865336658354115,0.4800910658676693,7.379670693298174e-41,-40.13196301748242,0.0018845077925126461,-2.724802062386175,0.0,False,False,False,1000,1000.0,1000.0
534,-0.16257934263638807,0.17955112219451372,0.4770927159712659,8.70788981249968e-41,-40.060087075051946,0.0018872703441076498,-2.7241658843901404,0.0,False,False,False,1000,1000.0,1000.0
535,-0.2520840533055975,0.830423940149626,0.48059490577039987,4.777855366860472e-41,-40.320767001159,0.0018775224435355136,-2.726414862821599,0.0,False,False,False,1000,1000.0,1000.0
536,-0.210367880637996,0.4089775561097257,0.4799045917544447,3.7355389186904814e-41,-40.42764673453674,0.0018741791961796848,-2.7271888871988264,0.0,False,False,False,1000,1000.0,1000.0
537,-0.24822399555203145,0.770573566084788,0.48279698763042644,2.127728527390926e-41,-40.672083783603036,0.0018675323277622545,-2.7287318716291677,0.0,False,False,False,1000,1000.0,1000.0
538,-0.24004273506251583,0.6658354114713217,0.48463220059304474,1.3037753818958838e-41,-40.88479722363922,0.0018627906011294854,-2.7298359620040142,0.0,False,False,False,1000,1000.0,1000.0
539,-0.20650639954557148,0.3865336658354115,0.48367253508020985,1.0485257921524538e-41,-40.97942088207825,0.00186064904261857,-2.7303355361803177,0.0,False,False,False,1000,1000.0,1000.0
540,-0.2269749841301243,0.5536159600997507,0.4844020545650799,7.046035408957092e-42,-41.15205517865746,0.0018566407471832145,-2.731272122436711,0.0,False,False,False,1000,1000.0,1000.0
541,-0.2447278506077511,0.7281795511221946,0.48686405875857613,4.1285313452956034e-42,-41.38420441373556,0.0018518283815400142,-2.7323992640923853,0.0,False,False,False,1000,1000.0,1000.0
542,-0.25938737333849116,0.8877805486284289,0.4909115271522684,2.1908506759894386e-42,-41.65938722207589,0.0018470374840900508,-2.733524290824901,0.0,False,False,False,1000,1000.0,1000.0
543,-0.27083584537635413,0.9451371571072319,0.49549980769469354,1.1267702286058307e-42,-41.94816463641382,0.0018427623236026481,-2.734530675743614,0.0,False,False,False,1000,1000.0,1000.0
544,-0.26648278214698345,0.9276807980049875,0.49989652733837037,5.849329471595441e-43,-42.23289391570866,0.0018389634292288021,-2.7354269073263886,0.0,False,False,False,1000,1000.0,1000.0
545,-0.236857960754647,0.6209476309226932,0.5011989925683306,3.711492620505339e-43,-42.430451398610415,0.001836236333983751,-2.736071423385503,0.0,False,False,False,1000,1000.0,1000.0
546,-0.19498196592363998,0.2942643391521197,0.49922618826069165,3.4209741173602653e-43,-42.46585021161737,0.001835603652145004,-2.736221086897598,0.0,False,False,False,1000,1000.0,1000.0
547,-0.12427770685631379,0.08478802992518704,0.4952021687075843,5.87425128431348e-43,-42.23104747949239,0.0018433386934230142,-2.7343948605647,0.0,False,False,False,1000,1000.0,1000.0
548,-0.08625504796646277,0.032418952618453865,0.49068746045334427,1.63125942901223e-42,-41.7874769649997,0.001882156630982203,-2.7253442379009254,0.0,False,False,False,1000,1000.0,1000.0
549,-0.23660705956654293,0.6209476309226932,0.49205369660426046,1.0350600632617925e-42,-41.985034447901455,0.0018587748548298433,-2.730773211210659,0.0,False,False,False,1000,1000.0,1000.0
550,-0.17651360072978106,0.22443890274314215,0.4894892122926513,1.092412065058017e-42,-41.96161351197501,0.0018612069274262287,-2.730205339688423,0.0,False,False,False,1000,1000.0,1000.0
551,-0.24996862398062586,0.7855361596009975,0.49252651952209037,6.162733701248921e-43,-42.2102265982237,0.0018395827265735689,-2.7352806770437503,0.0,False,False,False,1000,1000.0,1000.0
552,-0.24950797232885252,0.7830423940149626,0.49550030396645206,3.482176404560945e-43,-42.45814923161419,0.0018259838616375662,-2.7385030651548,0.0,False,False,False,1000,1000.0,1000.0
553,-0.24958428077781813,0.7830423940149626,0.49844642126028205,1.967560680096182e-43,-42.706071865004695,0.001816880225229978,-2.740673701880869,0.0,False,False,False,1000,1000.0,1000.0
554,-0.21566661782748597,0.44139650872817954,0.49797980173943235,1.4807566525556033e-43,-42.82951630753949,0.0018131495970831301,-2.741566362199339,0.0,False,False,False,1000,1000.0,1000.0
555,-0.1394165302450936,0.12219451371571072,0.4943482090792919,2.1180092042485236e-43,-42.674072156907634,0.0018194278227627078,-2.740065168325958,0.0,False,False,False,1000,1000.0,1000.0
556,-0.1314763632075111,0.10224438902743142,0.4905181077157852,3.3119067887624008e-43,-42.47992189462139,0.0018330102857821882,-2.7368350980241916,0.0,False,False,False,1000,1000.0,1000.0
557,-0.2484144766492853,0.770573566084788,0.4933770052480738,1.8864315719617106e-43,-42.7243589436877,0.0018154084466094026,-2.741025648229977,0.0,False,False,False,1000,1000.0,1000.0
558,-0.23012130906591605,0.5586034912718204,0.4940922569198894,1.26199965967479e-43,-42.89894076220867,0.001806636728249418,-2.743129164969359,0.0,False,False,False,1000,1000.0,1000.0
559,-0.2570463148821129,0.8728179551122195,0.49793116710710794,6.754098753184413e-44,-43.17043259373769,0.0017969117723345702,-2.745473246056803,0.0,False,False,False,1000,1000.0,1000.0
560,-0.22717341051337486,0.5536159600997507,0.4985800424312353,4.538717056529103e-44,-43.3430668903169,0.0017921948633081548,-2.746614771761765,0.0,False,False,False,1000,1000.0,1000.0
561,-0.26470200778285785,0.9226932668329177,0.5028742819567995,2.3625142585313437e-44,-43.62662556170429,0.0017860405901480832,-2.748108675415546,0.0,False,False,False,1000,1000.0,1000.0
562,-0.272879047431205,0.9551122194513716,0.507470875051178,1.2086964371740095e-44,-43.91768275804249,0.001781234067651757,-2.749279007201447,0.0,False,False,False,1000,1000.0,1000.0
563,-0.1514962389801433,0.14962593516209477,0.5040379151623429,1.5623696985296896e-44,-43.806216192588195,0.0017836288884062292,-2.7486955022487503,0.0,False,False,False,1000,1000.0,1000.0
564,-0.28310595207028344,1.0,0.5090867358965772,7.811848492648433e-45,-44.10724618825218,0.0017767701964155037,-2.7503687392642,0.0,False,False,False,1000,1000.0,1000.0
565,-0.1901865356086248,0.26433915211970077,0.5067806851031627,7.597016501920102e-45,-44.11935693023846,0.0017764955805816287,-2.750435868575103,0.0,False,False,False,1000,1000.0,1000.0
566,-0.2587236947631383,0.885286783042394,0.5106511085470403,4.037114657136373e-45,-44.3939289161199,0.0017704848794314607,-2.7519077779188725,0.0,False,False,False,1000,1000.0,1000.0
567,-0.16845733638978627,0.20199501246882792,0.5076884902172428,4.491286555998147e-45,-44.34762923491311,0.0017716010394841436,-2.7516340735655946,0.0,False,False,False,1000,1000.0,1000.0
568,-0.016578987855590532,0.004987531172069825,0.5028007096686146,3.179786475961073e-44,-43.49760204209899,0.0018575209570541912,-2.7310662777118555,0.0,False,False,False,1000,1000.0,1000.0
569,-0.14362222954480164,0.12718204488778054,0.4991606803885808,4.458153939096294e-44,-43.35084493950185,0.0018989842500336592,-2.7214786372386732,0.0,False,False,False,1000,1000.0,1000.0
570,-0.23559966319065972,0.6084788029925187,0.5003269190208559,2.8576059269296786e-44,-43.5439976620251,0.0018459681019875334,-2.7337758077794927,0.0,False,False,False,1000,1000.0,1000.0
571,-0.2199920127304244,0.4837905236907731,0.5002605426731679,2.054204440370767e-44,-43.68735633634411,0.0018184956422223082,-2.740287735335732,0.0,False,False,False,1000,1000.0,1000.0
572,-0.23423867653268743,0.5935162094763092,0.501307800151363,1.3332063569250577e-44,-43.87510262422626,0.0017927701042894206,-2.7464753985805315,0.0,False,False,False,1000,1000.0,1000.0
573,-0.12848999090157076,0.09226932668329177,0.4973510254215208,2.1945157614729877e-44,-43.65866129561364,0.0018254662570469909,-2.7386261903854305,0.0,False,False,False,1000,1000.0,1000.0
574,-0.2375119191075759,0.6359102244389028,0.49882557288371104,1.3759758285499236e-44,-43.86138919518451,0.0017932635636757153,-2.7463558756146553,0.0,False,False,False,1000,1000.0,1000.0
575,-0.27811943145826806,0.9825436408977556,0.5037274971774545,6.940725752466565e-45,-44.158595115451185,0.0017649400695202001,-2.7532700369722294,0.0,False,False,False,1000,1000.0,1000.0
576,-0.2635627691169342,0.9177057356608479,0.5079432016972494,3.622623214661213e-45,-44.44097683414183,0.0017497195949686649,-2.757031544522397,0.0,False,False,False,1000,1000.0,1000.0
577,-0.2485375750957638,0.770573566084788,0.5106612821180877,2.0634127834292146e-45,-44.685413883208135,0.0017412767786423842,-2.7591321916148175,0.0,False,False,False,1000,1000.0,1000.0
578,-0.2182462073644913,0.47381546134663344,0.5104348581283111,1.498826996723938e-45,-44.82424849303844,0.0017374020647065226,-2.760099666712685,0.0,False,False,False,1000,1000.0,1000.0
579,-0.24708989177897883,0.7605985037406484,0.5130577784394733,8.592979543988332e-46,-45.065856222065726,0.0017317424397310633,-2.761516699686647,0.0,False,False,False,1000,1000.0,1000.0
580,-0.14614015783582535,0.13216957605985039,0.5094240766243595,1.1818110158199538e-45,-44.92745196622001,0.001735710355881588,-2.7605227453676715,0.0,False,False,False,1000,1000.0,1000.0
581,-0.22485319944168736,0.5286783042394015,0.5097653875262094,8.12685093664925e-46,-45.09007770603828,0.0017302452637690984,-2.7618923308875303,0.0,False,False,False,1000,1000.0,1000.0
582,-0.20179955874562633,0.33665835411471323,0.5082075904765451,7.003217271865121e-46,-45.154702399639675,0.001728174184145809,-2.7624124867408297,0.0,False,False,False,1000,1000.0,1000.0
583,-0.18077329828979993,0.24189526184538654,0.5057025347080061,7.119572614543277e-46,-45.14754607612669,0.0017284374487077899,-2.762346332738637,0.0,False,False,False,1000,1000.0,1000.0
584,-0.20619989589522125,0.3865336658354115,0.5046483294251933,5.725722098384465e-46,-45.24216973456573,0.0017247106835641837,-2.763283746428181,0.0,False,False,False,1000,1000.0,1000.0
585,-0.1379902862233099,0.12219451371571072,0.5009906824977357,8.189821119099843e-46,-45.08672558393387,0.0017325543705768586,-2.7613131275842666,0.0,False,False,False,1000,1000.0,1000.0
586,-0.22434598171304648,0.516209476309227,0.5012755424870659,5.699430130329913e-46,-45.24416856601622,0.0017237429808653337,-2.7635274892730393,0.0,False,False,False,1000,1000.0,1000.0
587,-0.18416046140461156,0.2518703241895262,0.49894604285306626,5.678229448807545e-46,-45.245787062261435,0.0017236571924387368,-2.763549104077481,0.0,False,False,False,1000,1000.0,1000.0
588,-0.2687012732141122,0.9376558603491272,0.5034363097232043,2.931981366478054e-46,-45.532838794079154,0.001711148038213215,-2.7667124162929473,0.0,False,False,False,1000,1000.0,1000.0
589,-0.11716174201943264,0.0798004987531172,0.49937891589434363,5.189534546869266e-46,-45.284871592593,0.0017236468806378102,-2.7635517022574767,0.0,False,False,False,1000,1000.0,1000.0
590,-0.21537982440714004,0.44139650872817954,0.49892817706976333,3.905565852011308e-46,-45.4083160351278,0.0017158286894959508,-2.7655260748326116,0.0,False,False,False,1000,1000.0,1000.0
591,-0.26320721077409004,0.9152119700748129,0.5031999602982593,2.0412355501278188e-46,-45.690106876607736,0.00170311226643952,-2.7687567230954317,0.0,False,False,False,1000,1000.0,1000.0
592,-0.2391697493828548,0.6583541147132169,0.5048820734234066,1.2578630233174498e-46,-45.90036664939654,0.001696675757557569,-2.770401145400677,0.0,False,False,False,1000,1000.0,1000.0
593,-0.18553289934763245,0.2543640897755611,0.5025376856366547,1.247025847607365e-46,-45.90412454463139,0.0016965622557273106,-2.7704301991943647,0.0,False,False,False,1000,1000.0,1000.0
594,-0.20716568692276888,0.38902743142144636,0.5015492363618317,9.996669792480698e-47,-46.00014465316251,0.0016934103329620212,-2.7712377945497804,0.0,False,False,False,1000,1000.0,1000.0
595,-0.18622628792754997,0.256857855361596,0.4992429374325381,9.86231625924291e-47,-46.00602107486898,0.0016932012363168744,-2.7712914230911285,0.0,False,False,False,1000,1000.0,1000.0
596,-0.258343527650374,0.885286783042394,0.5031897867272117,5.240912865391411e-47,-46.28059306075042,0.0016846919037244233,-2.773479511259532,0.0,False,False,False,1000,1000.0,1000.0
597,-0.21398379273278156,0.43640897755610975,0.5026304884554782,3.9667068444226886e-47,-46.401569894447455,0.0016816647082087566,-2.774260589923517,0.0,False,False,False,1000,1000.0,1000.0
598,-0.2697532408513091,0.942643391521197,0.5070996637758838,2.0428025733909862e-47,-46.689773603719956,0.0016757399709551334,-2.7757933711118445,0.0,False,False,False,1000,1000.0,1000.0
599,-0.26240087801629886,0.9102244389027432,0.511222937680674,1.0705874664013825e-47,-46.97037784530209,0.0016714217839631732,-2.7769139418880333,0.0,False,False,False,1000,1000.0,1000.0
600,-0.22827223036477573,0.5586034912718204,0.5118215654892619,7.16209926896868e-48,-47.14495966382306,0.0016689298335167268,-2.7775619218929966,0.0,False,False,False,1000,1000.0,1000.0
601,-0.21406796216437435,0.43640897755610975,0.5112209525936403,5.4208014749222574e-48,-47.265936497520094,0.0016670333804738348,-2.7780557038249962,0.0,False,False,False,1000,1000.0,1000.0
602,-0.042760032271558,0.00997506234413965,0.5063631964863959,2.7137866235251213e-47,-46.56642430253796,0.0017017218139497392,-2.7691114339935092,0.0,False,False,False,1000,1000.0,1000.0
603,-0.18770872061321164,0.26184538653366585,0.5040461036463567,2.6516929781015953e-47,-46.576476761426825,0.0017006671760553603,-2.7693806703647468,0.0,False,False,False,1000,1000.0,1000.0
604,-0.2690432790985183,0.940149625935162,0.5084692497611694,1.3673974136295102e-47,-46.86410524588361,0.0016775284773245514,-2.7753300986165335,0.0,False,False,False,1000,1000.0,1000.0
605,-0.25037942345094943,0.7980049875311721,0.5114728105110359,7.653532938326741e-48,-47.11613804439745,0.0016654807649905123,-2.77846037870785,0.0,False,False,False,1000,1000.0,1000.0
606,-0.2691416970826126,0.942643391521197,0.5159200258061315,3.941470190550973e-48,-47.404341753669954,0.001656733892175359,-2.780747243204566,0.0,False,False,False,1000,1000.0,1000.0
607,-0.26006839730346193,0.8927680798004988,0.5198550886465427,2.085734014062866e-48,-47.68074107634578,0.0016510854009398833,-2.7822304626562113,0.0,False,False,False,1000,1000.0,1000.0
608,-0.06551855671390017,0.014962593516209476,0.5150196647684272,8.525610528834425e-48,-47.069274510891496,0.0016790257905244777,-2.7749426328694304,0.0,False,False,False,1000,1000.0,1000.0
609,-0.17843697237400696,0.2344139650872818,0.5123791268098409,8.804480845218808e-48,-47.05529624704524,0.0016803237621236394,-2.774607031037945,0.0,False,False,False,1000,1000.0,1000.0
610,-0.14912484953955762,0.14463840399002495,0.5088677559831765,1.157529177119496e-47,-46.9364680531806,0.0016940645692737656,-2.7710700405549704,0.0,False,False,False,1000,1000.0,1000.0
611,-0.2605308154545246,0.8927680798004988,0.5128399151375294,6.125374188484832e-48,-47.212867375856426,0.001665778613342141,-2.778382718050897,0.0,False,False,False,1000,1000.0,1000.0
612,-0.24633640825197828,0.7531172069825436,0.5153820672200097,3.5291599600497816e-48,-47.45232865668889,0.0016511740550114856,-2.78220714409229,0.0,False,False,False,1000,1000.0,1000.0
613,-0.19700926743066738,0.30673316708229426,0.5134534310988698,3.1861115593845236e-48,-47.49673902176248,0.0016489860361599972,-2.7827830220051695,0.0,False,False,False,1000,1000.0,1000.0
614,-0.22991932881963462,0.5586034912718204,0.5140399002493766,2.131469682437438e-48,-47.67132084028345,0.0016413827594951881,-2.784790132564672,0.0,False,False,False,1000,1000.0,1000.0
615,-0.27052032598132825,0.942643391521197,0.5184322775151674,1.0976792395208546e-48,-47.95952454955595,0.0016326495499231243,-2.7871070270625937,0.0,False,False,False,1000,1000.0,1000.0
616,-0.11826279973587739,0.0798004987531172,0.5142258780908425,1.9428651218603498e-48,-47.711557348069796,0.0016418153410531003,-2.7846756906218415,0.0,False,False,False,1000,1000.0,1000.0
617,-0.21175285660774934,0.42144638403990026,0.5134453666827954,1.4963786056105043e-48,-47.82495850973053,0.0016363706394038923,-2.7861183214367213,0.0,False,False,False,1000,1000.0,1000.0
618,-0.22856509243133288,0.5586034912718204,0.5140324561730002,1.0010589936539842e-48,-47.9995403282515,0.001629465143756408,-2.787954925187275,0.0,False,False,False,1000,1000.0,1000.0
619,-0.13738708051267234,0.12219451371571072,0.5102703440403966,1.4318707661354143e-48,-47.84409617761964,0.0016365926649843708,-2.786059399612293,0.0,False,False,False,1000,1000.0,1000.0
620,-0.2190118341706584,0.47880299251870323,0.5100635227850772,1.034654613677636e-48,-47.98520460132531,0.0016293004534219768,-2.787998821626828,0.0,False,False,False,1000,1000.0,1000.0
621,-0.24505022132685939,0.7331670822942643,0.5123916576717411,6.04176632344299e-49,-48.21883607588527,0.0016203204678865012,-2.7903990819570406,0.0,False,False,False,1000,1000.0,1000.0
622,-0.1957524355116836,0.29925187032418954,0.5103823773898587,5.522242725096529e-49,-48.257884508262975,0.0016190148128593848,-2.7907491777360254,0.0,False,False,False,1000,1000.0,1000.0
623,-0.26502892575908077,0.9226932668329177,0.5145654520415381,2.8744636457000252e-49,-48.54144317965036,0.001611127103330952,-2.7928701963295057,0.0,False,False,False,1000,1000.0,1000.0
624,-0.2024040970106047,0.341645885286783,0.5129484745846826,2.4588878863517915e-49,-48.60926127258245,0.0016095184016787247,-2.7933040536463745,0.0,False,False,False,1000,1000.0,1000.0
625,-0.19845194709626585,0.314214463840399,0.5110542052828126,2.193287914159503e-49,-48.65890435449513,0.0016082141791445596,-2.7936561131581907,0.0,False,False,False,1000,1000.0,1000.0
626,-0.27286069957637893,0.9551122194513716,0.5155597325095224,1.1221177937734062e-49,-48.94996155083333,0.0016017099349378576,-2.795416130612534,0.0,False,False,False,1000,1000.0,1000.0
627,-0.1215853450039468,0.08478802992518704,0.5113932829617498,1.9268201585549365e-49,-48.715158818708346,0.0016084174125779534,-2.793601233911835,0.0,False,False,False,1000,1000.0,1000.0
628,-0.1456631924171784,0.12967581047381546,0.5076754630835847,2.675356738693645e-49,-48.572618299879636,0.0016156401996204636,-2.7916553494509575,0.0,False,False,False,1000,1000.0,1000.0
629,-0.23950631401990247,0.6608478802992519,0.5092436818401757,1.645511621244194e-49,-48.78369904620193,0.0016047316052226427,-2.7945975938621537,0.0,False,False,False,1000,1000.0,1000.0
630,-0.22205975613946433,0.5037406483790524,0.5092194885919529,1.1592242555681163e-49,-48.93583254027913,0.0015988372259348733,-2.796195748559363,0.0,False,False,False,1000,1000.0,1000.0
631,-0.25137529821514365,0.8154613466334164,0.5122936439994541,6.418532935362294e-50,-49.19256422596316,0.0015914469269920262,-2.7982078400456993,0.0,False,False,False,1000,1000.0,1000.0
632,-0.11391016122666209,0.0798004987531172,0.5080312899343681,1.1360644644304954e-49,-48.944597024477005,0.0016004310725255238,-2.7957630253414196,0.0,False,False,False,1000,1000.0,1000.0
633,-0.235293009125288,0.6059850374064838,0.5090424436421385,7.296961071925082e-50,-49.136857970630054,0.0015921525002207313,-2.798015336829244,0.0,False,False,False,1000,1000.0,1000.0
634,-0.2650100286490826,0.9226932668329177,0.5131976030074069,3.7982483511661095e-50,-49.420416642017436,0.0015838339148406932,-2.800290361666947,0.0,False,False,False,1000,1000.0,1000.0
635,-0.23853175717166314,0.6458852867830424,0.5145602411880746,2.3630649935000333e-50,-49.62652433341196,0.001579485997599262,-2.8014842198331142,0.0,False,False,False,1000,1000.0,1000.0
636,-0.19569273932926096,0.29925187032418954,0.5124770164141883,2.159868119800011e-50,-49.665572765789655,0.0015786581599410055,-2.801711901229018,0.0,False,False,False,1000,1000.0,1000.0
637,-0.11769095428089005,0.0798004987531172,0.5082146623491025,3.822913185102475e-50,-49.4176055643035,0.0015873281130492814,-2.7993332919231357,0.0,False,False,False,1000,1000.0,1000.0
638,-0.27844682560113737,0.9825436408977556,0.5129777546184291,1.9283617809803713e-50,-49.71481148457018,0.0015762356486649575,-2.8023788545720674,0.0,False,False,False,1000,1000.0,1000.0
639,-0.24196601979441412,0.685785536159601,0.514770784481582,1.1642985568755202e-50,-49.933935640839195,0.0015707932549670373,-2.803880972271039,0.0,False,False,False,1000,1000.0,1000.0
640,-0.11971522882102037,0.08229426433915212,0.5105442860510416,2.0293155342315774e-50,-49.69265042013203,0.0015787657543865788,-2.8016823026225075,0.0,False,False,False,1000,1000.0,1000.0
641,-0.25014083855393754,0.7880299251870324,0.5133658391335094,1.143005260588652e-50,-49.94195177079512,0.0015695356913934966,-2.8042288039531047,0.0,False,False,False,1000,1000.0,1000.0
642,-0.20286753763419796,0.34413965087281795,0.5117704494981452,9.742061719333772e-51,-50.01134912334963,0.0015674200654987622,-2.804814597864377,0.0,False,False,False,1000,1000.0,1000.0
643,-0.2688873169754916,0.9376558603491272,0.5160743663229985,5.030360905574932e-51,-50.29840085516735,0.001560346738653693,-2.806778882446107,0.0,False,False,False,1000,1000.0,1000.0
644,-0.08273064474911596,0.029925187032418952,0.5113023411620204,1.4539541535481056e-50,-49.837449287545056,0.0015791730772881881,-2.801570268730192,0.0,False,False,False,1000,1000.0,1000.0
645,-0.21277614478004764,0.428927680798005,0.5105104155035297,1.1100145707511465e-50,-49.954671320352716,0.001571796012141711,-2.8036038174248827,0.0,False,False,False,1000,1000.0,1000.0
646,-0.19383197009155395,0.286783042394015,0.5083069688961676,1.036386984189936e-50,-49.984478049883414,0.001570058095039231,-2.804084277598299,0.0,False,False,False,1000,1000.0,1000.0
647,-0.20400539434164255,0.3566084788029925,0.5067954491879753,8.677529964815283e-51,-50.06160387796983,0.0015656895317352553,-2.8052943521259768,0.0,False,False,False,1000,1000.0,1000.0
648,-0.23416968029894458,0.5935162094763092,0.5076250915001055,5.631833854575503e-51,-50.24935016585198,0.0015569648902934842,-2.8077211807033766,0.0,False,False,False,1000,1000.0,1000.0
649,-0.27034970113900797,0.942643391521197,0.5119345913822408,2.900321385537554e-51,-50.53755387512449,0.0015479905246511294,-2.810231701989252,0.0,False,False,False,1000,1000.0,1000.0
650,-0.13993811566396908,0.12219451371571072,0.5080713638788601,4.148492177459052e-51,-50.38210972449263,0.0015531084107890346,-2.8087982283897985,0.0,False,False,False,1000,1000.0,1000.0
651,-0.1815388592565082,0.24189526184538654,0.5054385181325293,4.217417531359624e-51,-50.37495340097964,0.001553430169593474,-2.8087082645473056,0.0,False,False,False,1000,1000.0,1000.0
652,-0.21797977801889673,0.4688279301745636,0.5050758675450676,3.079710296578745e-51,-50.51149013496538,0.0015474854888239758,-2.8103734147816546,0.0,False,False,False,1000,1000.0,1000.0
653,-0.21700262489701028,0.4613466334164589,0.5046371633106289,2.2670765851738322e-51,-50.64453380852077,0.0015426214974302774,-2.8117406207562707,0.0,False,False,False,1000,1000.0,1000.0
654,-0.2521883786760258,0.830423940149626,0.5078774456892594,1.2439022843408198e-51,-50.90521373462782,0.001535443750115118,-2.8137660889975815,0.0,False,False,False,1000,1000.0,1000.0
655,-0.18974589223037053,0.26433915211970077,0.5054570042555302,1.2096939910965332e-51,-50.9173244766141,0.0015351397699820638,-2.8138520771454116,0.0,False,False,False,1000,1000.0,1000.0
656,-0.22528100740916684,0.5286783042394015,0.5056707733154676,8.318591223979217e-52,-51.079950216432366,0.0015310575730706733,-2.8150084780171003,0.0,False,False,False,1000,1000.0,1000.0
657,-0.24242409320052488,0.6957605985037406,0.5075365069912283,4.9864316743385465e-52,-51.30221012742306,0.0015265308631685235,-2.816294410776858,0.0,False,False,False,1000,1000.0,1000.0
658,-0.09439036283491986,0.04738154613466334,0.5029485986526222,1.1453949467083078e-51,-50.941044737253364,0.001538308068109573,-2.8129566821664223,0.0,False,False,False,1000,1000.0,1000.0
659,-0.26549474082244745,0.9226932668329177,0.507114924132455,5.9620634191228846e-52,-51.224603408640746,0.001527205072546804,-2.816102642121312,0.0,False,False,False,1000,1000.0,1000.0
660,-0.260668730605974,0.8927680798004988,0.5109831143534199,3.154984781332632e-52,-51.501002731316575,0.001520450749863245,-2.81802764287206,0.0,False,False,False,1000,1000.0,1000.0
661,-0.263353227770772,0.9177057356608479,0.5150613515961341,1.6467040362020817e-52,-51.783384450007226,0.0015157290521894847,-2.8193784251259033,0.0,False,False,False,1000,1000.0,1000.0
662,-0.022097271405075447,0.004987531172069825,0.5100430515750426,1.1658501765452824e-51,-50.9333572571931,0.0015609235488216226,-2.8066183673655036,0.0,False,False,False,1000,1000.0,1000.0
663,-0.26694325937327584,0.9351620947630923,0.5143127256485651,6.027945256853956e-52,-51.21983070041085,0.0015344094670423948,-2.8140587306429183,0.0,False,False,False,1000,1000.0,1000.0
664,-0.17710386752682294,0.22942643391521197,0.5115199563280852,6.292418171522046e-52,-51.20118242343752,0.0015357542226129537,-2.81367828189804,0.0,False,False,False,1000,1000.0,1000.0
665,-0.21358245064072334,0.4339152119700748,0.5107960199004974,4.776229020470588e-52,-51.32091485693271,0.0015275008607530866,-2.8160185363585923,0.0,False,False,False,1000,1000.0,1000.0
666,-0.2568011749454725,0.8678304239401496,0.5143965955757372,2.56352591266817e-52,-51.59116228825989,0.0015144131428548155,-2.819755629997406,0.0,False,False,False,1000,1000.0,1000.0
667,-0.19028296544463197,0.26433915211970077,0.5119642436198063,2.493026929537552e-52,-51.603273030246164,0.0015139344323769116,-2.8198929334710328,0.0,False,False,False,1000,1000.0,1000.0
668,-0.25931936003091577,0.8877805486284289,0.5157576208731902,1.3229522261132673e-52,-51.8784558385865,0.001504939024576308,-2.8224810959681466,0.0,False,False,False,1000,1000.0,1000.0
669,-0.10416157197832077,0.059850374064837904,0.5113069316757857,2.703838397429576e-52,-51.56801926879619,0.0015178838241545927,-2.818761467214838,0.0,False,False,False,1000,1000.0,1000.0
670,-0.26025524100044745,0.8927680798004988,0.5151877768265902,1.4308081607639305e-52,-51.84441859147202,0.001504902820383115,-2.822491543880121,0.0,False,False,False,1000,1000.0,1000.0
671,-0.22392597427713756,0.516209476309227,0.5152887681294276,9.957227421196934e-53,-52.001861573554365,0.0014997919088181343,-2.8239689936917816,0.0,False,False,False,1000,1000.0,1000.0
672,-0.22259240228065236,0.5087281795511222,0.5153089912035832,6.980162502400379e-53,-52.15613446662121,0.0014956336783306834,-2.8251747640657596,0.0,False,False,False,1000,1000.0,1000.0
673,-0.11038878380638417,0.07481296758104738,0.5110013523405417,1.2759894883490316e-52,-51.89415290333493,0.0015055319874006834,-2.8223100127822227,0.0,False,False,False,1000,1000.0,1000.0
674,-0.25100398488806536,0.8129675810473815,0.5140565253532834,7.075880459236836e-53,-52.150219512722785,0.0014948184647734539,-2.8254115461584366,0.0,False,False,False,1000,1000.0,1000.0
675,-0.2363451319175942,0.6159600997506235,0.5151233855659358,4.507899251489121e-53,-52.34602579870651,0.001489182847000559,-2.8270519748011527,0.0,False,False,False,1000,1000.0,1000.0
676,-0.23018626846556506,0.5610972568578554,0.5156426098931776,3.009020405435046e-53,-52.52157486711608,0.0014851669148434367,-2.8282247341435443,0.0,False,False,False,1000,1000.0,1000.0
677,-0.21166944250840553,0.42144638403990026,0.5147458468257219,2.31752256390657e-53,-52.63497602877681,0.001482813525988881,-2.8289134610592925,0.0,False,False,False,1000,1000.0,1000.0
678,-0.21738747089892435,0.46384039900249374,0.514296844952296,1.701412776542983e-53,-52.76919031023966,0.001480139229883353,-2.8296974306009535,0.0,False,False,False,1000,1000.0,1000.0
679,-0.19901582324594624,0.3192019950124688,0.5124151065123262,1.5057292797465402e-53,-52.822253104417484,0.0014790407474663458,-2.830019861056511,0.0,False,False,False,1000,1000.0,1000.0
680,-0.26408341464166507,0.9201995012468828,0.5165450800858552,7.848305559182312e-54,-53.105224096850904,0.0014739600513288286,-2.8315142869807377,0.0,False,False,False,1000,1000.0,1000.0
681,-0.2677812358965772,0.9376558603491272,0.5208107839853103,4.052510710496403e-54,-53.39227582866862,0.0014702435327160932,-2.832610722289394,0.0,False,False,False,1000,1000.0,1000.0
682,-0.1391768742801951,0.12219451371571072,0.5169378791826404,5.796533124017013e-54,-53.23683167803677,0.0014728750261503037,-2.8318341015999238,0.0,False,False,False,1000,1000.0,1000.0
683,-0.193437768044389,0.286783042394015,0.5147026711827396,5.412047410415359e-54,-53.26663840756746,0.00147215290673699,-2.8320470791946426,0.0,False,False,False,1000,1000.0,1000.0
684,-0.22016763402260597,0.486284289276808,0.5144826987258222,3.880489185096209e-54,-53.41111352260261,0.0014686724365953745,-2.833075055702047,0.0,False,False,False,1000,1000.0,1000.0
685,-0.26876226438118705,0.9376558603491272,0.5187512561878884,2.0037094460687961e-54,-53.69816525442034,0.001463378220344097,-2.8346434129180174,0.0,False,False,False,1000,1000.0,1000.0
686,-0.24996868346491719,0.7855361596009975,0.5214956390119229,1.1303726977917593e-54,-53.94677834066903,0.0014599897818532112,-2.8356501837363126,0.0,False,False,False,1000,1000.0,1000.0
687,-0.18315589700962914,0.24937655860349128,0.5188852495626605,1.1317847816624814e-54,-53.94623615002292,0.0014599979035425238,-2.8356477678323895,0.0,False,False,False,1000,1000.0,1000.0
688,-0.2514430144328183,0.8179551122194514,0.5219409188471608,6.2570427002805485e-55,-54.20363088123265,0.001456143853367433,-2.836795718678463,0.0,False,False,False,1000,1000.0,1000.0
689,-0.10834131033115302,0.07231920199501247,0.517549782260766,1.1633551331877963e-54,-53.93428768953601,0.0014620457631317936,-2.8350390334215487,0.0,False,False,False,1000,1000.0,1000.0
690,-0.22598980506063293,0.5411471321695761,0.5178351385218545,7.907234783893305e-55,-54.10197536581417,0.0014572835044350506,-2.83645595102036,0.0,False,False,False,1000,1000.0,1000.0
691,-0.23535918339693462,0.6059850374064838,0.5187791714742994,5.0788301378272184e-55,-54.29423631196721,0.0014529207297660507,-2.8377580798274504,0.0,False,False,False,1000,1000.0,1000.0
692,-0.23348063986022538,0.5910224438902744,0.519565141871689,3.303175933556526e-55,-54.48106829432616,0.0014494527612045978,-2.8387959340740614,0.0,False,False,False,1000,1000.0,1000.0
693,-0.15135744742083962,0.14713216957605985,0.5159056339251376,4.30574088117741e-55,-54.365952109501116,0.001452041921347048,-2.838020845105014,0.0,False,False,False,1000,1000.0,1000.0
694,-0.25581491824347785,0.8528678304239401,0.5192650215257875,2.3311865467075488e-55,-54.632422971883074,0.0014459917903687284,-2.8398341727452783,0.0,False,False,False,1000,1000.0,1000.0
695,-0.12181686598365127,0.08478802992518704,0.514967184029975,4.002946265064946e-55,-54.3976202397581,0.0014525966714350194,-2.837854955341262,0.0,False,False,False,1000,1000.0,1000.0
696,-0.2725275077743375,0.9551122194513716,0.5193673775759607,2.04796515886036e-55,-54.6886774360963,0.0014438660755671348,-2.840473087472413,0.0,False,False,False,1000,1000.0,1000.0
697,-0.18211788502007792,0.24688279301745636,0.5166741107430428,2.060853675998005e-55,-54.68595284274896,0.0014439365691460032,-2.840451884519106,0.0,False,False,False,1000,1000.0,1000.0
698,-0.26290212842487304,0.912718204488778,0.5206352278507712,1.0785711642895648e-55,-54.96715119480005,0.0014375870728439678,-2.8423658411702104,0.0,False,False,False,1000,1000.0,1000.0
699,-0.2580111470535595,0.885286783042394,0.5242825771392413,5.731612475789037e-56,-55.2417231806815,0.0014333624132463994,-2.8436439881277495,0.0,False,False,False,1000,1000.0,1000.0
700,-0.2469081157703375,0.7605985037406484,0.5266729941315864,3.2860115854715245e-56,-55.483330909708776,0.0014304486191227088,-2.8445277371821986,0.0,False,False,False,1000,1000.0,1000.0
701,-0.2324050240626288,0.5835411471321695,0.527293706033424,2.15081646395619e-56,-55.667396647767745,0.0014283940839681065,-2.8451519572088317,0.0,False,False,False,1000,1000.0,1000.0
702,-0.2519766152962026,0.830423940149626,0.5303854790883488,1.180112542385862e-56,-55.92807657387479,0.0014257227381996183,-2.8459649239775873,0.0,False,False,False,1000,1000.0,1000.0
703,-0.22862368206600392,0.5586034912718204,0.530738576444461,7.89480863766585e-57,-56.10265839239577,0.0014239789019963888,-2.8464964452598545,0.0,False,False,False,1000,1000.0,1000.0
704,-0.1276406752918844,0.08728179551122195,0.5264058758576196,1.3361332636051676e-56,-55.874150223924794,0.0014278143453699563,-2.8453282589625792,0.0,False,False,False,1000,1000.0,1000.0
705,-0.26253668682541265,0.9102244389027432,0.5302997481420825,7.002377733856045e-57,-56.15475446550692,0.0014223965657350441,-2.8469793049425625,0.0,False,False,False,1000,1000.0,1000.0
706,-0.22244598017020567,0.5037406483790524,0.5301326286274363,4.933010506239029e-57,-56.30688795958412,0.0014200414181146678,-2.847698988436431,0.0,False,False,False,1000,1000.0,1000.0
707,-0.19002017955131734,0.26433915211970077,0.5275703775387403,4.797348829193394e-57,-56.31899870157039,0.0014198320810264258,-2.8477630151914775,0.0,False,False,False,1000,1000.0,1000.0
708,-0.17744572411563997,0.22942643391521197,0.5246627213061872,5.007829975500111e-57,-56.300350424597056,0.0014202442749104078,-2.847636952714199,0.0,False,False,False,1000,1000.0,1000.0
709,-0.20503119883693743,0.3690773067331671,0.5231562883835188,4.121553184519362e-57,-56.38493909164843,0.0014181570698670873,-2.8482756656276966,0.0,False,False,False,1000,1000.0,1000.0
710,-0.24583544048303102,0.7481296758104738,0.525445590005087,2.38255245863574e-57,-56.62295752836215,0.0014132258612019933,-2.8497884238309106,0.0,False,False,False,1000,1000.0,1000.0
711,-0.25255001504346414,0.8329177057356608,0.528589223458766,1.3053032786714167e-57,-56.88428857112182,0.00140927800320125,-2.85100332672956,0.0,False,False,False,1000,1000.0,1000.0
712,-0.26202041447050056,0.9027431421446384,0.5323946353022916,6.869092018885223e-58,-57.1631006657423,0.0014060785175912221,-2.8519904269659166,0.0,False,False,False,1000,1000.0,1000.0
713,-0.14414695381078368,0.12718204488778054,0.5284511358419871,9.630668560143722e-58,-57.01634356314515,0.0014082970334940315,-2.851305735533176,0.0,False,False,False,1000,1000.0,1000.0
714,-0.08898169547255375,0.032418952618453865,0.5235614942742646,2.6744036194669043e-57,-56.57277304865246,0.0014255258440726074,-2.8460249047407853,0.0,False,False,False,1000,1000.0,1000.0
715,-0.18058452257641616,0.24189526184538654,0.5207715785163957,2.7188376470749284e-57,-56.56561672513946,0.0014260056358757448,-2.8458787580571543,0.0,False,False,False,1000,1000.0,1000.0
716,-0.12085174481344985,0.08478802992518704,0.5164274636791107,4.6685929189355607e-57,-56.33081399301447,0.0014484556915901618,-2.8390947853702726,0.0,False,False,False,1000,1000.0,1000.0
717,-0.2338187544858944,0.5935162094763092,0.5171612014739273,3.0299797016779814e-57,-56.51856028089662,0.0014289064329484778,-2.844996208567027,0.0,False,False,False,1000,1000.0,1000.0
718,-0.21525953607639153,0.44139650872817954,0.5163650575054899,2.2803172709005604e-57,-56.64200472343141,0.0014194834226303912,-2.84786967499595,0.0,False,False,False,1000,1000.0,1000.0
719,-0.26066734500766936,0.8927680798004988,0.5200564509125196,1.2066906673997836e-57,-56.91840404610724,0.0014050788019375844,-2.852299318259288,0.0,False,False,False,1000,1000.0,1000.0
720,-0.059410034136617496,0.014962593516209476,0.5149733874269551,4.932448044508711e-57,-56.30693748065296,0.0014610142240243495,-2.83534555587596,0.0,False,False,False,1000,1000.0,1000.0
721,-0.25793621122444527,0.885286783042394,0.5185567176585899,2.621141903669276e-57,-56.5815094665344,0.001425414030460662,-2.846058970723816,0.0,False,False,False,1000,1000.0,1000.0
722,-0.27084818418766976,0.9451371571072319,0.5227399163782087,1.3480720956356188e-57,-56.87028688087232,0.0014048749717758722,-2.8523623245019247,0.0,False,False,False,1000,1000.0,1000.0
723,-0.2223362985610337,0.5037406483790524,0.5225271398617884,9.496851017884382e-58,-57.02242037494952,0.001397883032714899,-2.8545291664813846,0.0,False,False,False,1000,1000.0,1000.0
724,-0.2153729733631492,0.44139650872817954,0.5217146189253234,7.147187614246551e-58,-57.14586481748431,0.0013932878711235643,-2.855959143501291,0.0,False,False,False,1000,1000.0,1000.0
725,-0.14257375888955182,0.12718204488778054,0.5177686381062269,1.0020566744590439e-57,-56.99910771488716,0.0013996710529180576,-2.8539740190992573,0.0,False,False,False,1000,1000.0,1000.0
726,-0.23667979280454765,0.6209476309226932,0.5187753253681716,6.358209040272089e-58,-57.196665197788924,0.0013908426990559663,-2.85672198488572,0.0,False,False,False,1000,1000.0,1000.0
727,-0.22095727434098789,0.48877805486284287,0.5184431954938524,4.547251314586529e-58,-57.34225104282105,0.0013859391110570246,-2.858255849314988,0.0,False,False,False,1000,1000.0,1000.0
728,-0.12861462653261646,0.09226932668329177,0.5141518095308991,7.484973822248165e-58,-57.12580971420844,0.001395110990807501,-2.855391239861524,0.0,False,False,False,1000,1000.0,1000.0
729,-0.26426689369571377,0.9226932668329177,0.5181665239885361,3.896113628488256e-58,-57.409368385595826,0.00138300520898771,-2.8591761841492875,0.0,False,False,False,1000,1000.0,1000.0
730,-0.1603449390306121,0.17206982543640897,0.5146857979429535,4.69622893110464e-58,-57.32825074031834,0.0013860889624064997,-2.8582088948018867,0.0,False,False,False,1000,1000.0,1000.0
731,-0.23769079513281427,0.6384039900249376,0.5158806962692769,2.938809720574192e-58,-57.53182853232815,0.001378616274314196,-2.8605565990442585,0.0,False,False,False,1000,1000.0,1000.0
732,-0.23981726463717562,0.6658354114713217,0.5173351447252516,1.8007690908103522e-58,-57.744541972364324,0.0013730555096951788,-2.8623119048120476,0.0,False,False,False,1000,1000.0,1000.0
733,-0.21940766144813328,0.4837905236907731,0.5169651741293533,1.2944919478101773e-58,-57.88790064668332,0.001370059154063231,-2.8632606812168557,0.0,False,False,False,1000,1000.0,1000.0
734,-0.16656600665023014,0.19950124688279303,0.5137616158608453,1.4490939740285604e-58,-57.838903449533184,0.001371195529183664,-2.862900611446278,0.0,False,False,False,1000,1000.0,1000.0
735,-0.24619355912552804,0.7481296758104738,0.5160160543913848,8.376799366762515e-59,-58.07692188624691,0.0013659214749084311,-2.864574266975284,0.0,False,False,False,1000,1000.0,1000.0
736,-0.23599181079464293,0.6109725685785536,0.5169098398282901,5.358426305308033e-59,-58.27096273778306,0.0013626535504554665,-2.8656145478710604,0.0,False,False,False,1000,1000.0,1000.0
737,-0.27138391988464317,0.9451371571072319,0.5211185965434673,2.7558771116487638e-59,-58.55974015212099,0.0013589428571400453,-2.866798804746916,0.0,False,False,False,1000,1000.0,1000.0
738,-0.23065958619723076,0.5660847880299252,0.521547003138919,1.8314248805276741e-59,-58.73721089007143,0.0013570097117406256,-2.86741704420447,0.0,False,False,False,1000,1000.0,1000.0
739,-0.15682733815078043,0.16458852867830423,0.5179853847967146,2.2571443428516525e-59,-58.64644066719626,0.0013583250122851192,-2.866996302107268,0.0,False,False,False,1000,1000.0,1000.0
740,-0.235875894889584,0.6109725685785536,0.5188764407389487,1.4438380450656434e-59,-58.84048151873241,0.0013551551052671973,-2.8680109944526277,0.0,False,False,False,1000,1000.0,1000.0
741,-0.23053161431724295,0.5660847880299252,0.5193179985359984,9.595061071513663e-60,-59.01795225668286,0.0013526572922196046,-2.8688122218434815,0.0,False,False,False,1000,1000.0,1000.0
742,-0.2585788898924508,0.885286783042394,0.5229437600029776,5.098891344797796e-60,-59.2925242425643,0.0013494885450314627,-2.8698307975474346,0.0,False,False,False,1000,1000.0,1000.0
743,-0.2353095092373239,0.6059850374064838,0.523790523690773,3.275026445934663e-60,-59.484785188717346,0.001347556071409612,-2.870453154900295,0.0,False,False,False,1000,1000.0,1000.0
744,-0.2261718149192108,0.5486284289276808,0.5240834480961774,2.2107806845223352e-60,-59.655454338482336,0.0013458421809106093,-2.871005864315716,0.0,False,False,False,1000,1000.0,1000.0
745,-0.2648085199571378,0.9226932668329177,0.5281172690165135,1.1507659157021545e-60,-59.939013009869726,0.001343272381558752,-2.8718359144990906,0.0,False,False,False,1000,1000.0,1000.0
746,-0.19422551962238094,0.286783042394015,0.5258086127963673,1.0744352806792894e-60,-59.96881973940042,0.0013429683038909245,-2.871934237225336,0.0,False,False,False,1000,1000.0,1000.0
747,-0.2585864688951864,0.885286783042394,0.5294555898810187,5.70963406315951e-61,-60.24339172528186,0.0013401239929324016,-2.8728550173403478,0.0,False,False,False,1000,1000.0,1000.0
748,-0.25939772575522413,0.8877805486284289,0.5330875547449783,3.029880265092155e-61,-60.518574533622186,0.0013377723661097932,-2.8736177793581064,0.0,False,False,False,1000,1000.0,1000.0
749,-0.2572420982053585,0.8753117206982544,0.53655289636605,1.6192507198357554e-61,-60.79068590120899,0.0013357056736206607,-2.874289229289073,0.0,False,False,False,1000,1000.0,1000.0
750,-0.23842286842745486,0.6458852867830424,0.5377227329685735,1.0074103476063928e-61,-60.996793592603495,0.0013341384293430979,-2.874799105966116,0.0,False,False,False,1000,1000.0,1000.0
751,-0.2291561237804038,0.5586034912718204,0.538003126512078,6.739452067747288e-62,-61.17137541112447,0.0013326981305044666,-2.875268211503474,0.0,False,False,False,1000,1000.0,1000.0
752,-0.20339299156513369,0.3491271820448878,0.5362104688527437,5.702991990982627e-62,-61.24389723831748,0.0013319788729745515,-2.8755026636216767,0.0,False,False,False,1000,1000.0,1000.0
753,-0.15117257880400753,0.14713216957605985,0.5324294983933203,7.433938202063188e-62,-61.12878105349244,0.001333714655411207,-2.8749370765933553,0.0,False,False,False,1000,1000.0,1000.0
754,-0.16785885700068687,0.19950124688279303,0.5292012506048311,8.321778339474183e-62,-61.07978385634231,0.0013348147723123956,-2.874578995680521,0.0,False,False,False,1000,1000.0,1000.0
755,-0.227980606347978,0.5586034912718204,0.5295581940670712,5.567167973860901e-62,-61.25436567486328,0.0013308216230298244,-2.87588015138133,0.0,False,False,False,1000,1000.0,1000.0
756,-0.12902500739360612,0.09226932668329177,0.5252532846987011,9.16380108896536e-62,-61.03792434625067,0.0013371642592317743,-2.8738152400856456,0.0,False,False,False,1000,1000.0,1000.0
757,-0.2011323601147924,0.3341645885286783,0.5233557896304015,7.926207640184085e-62,-61.10093455478696,0.0013347464097364491,-2.874601238654167,0.0,False,False,False,1000,1000.0,1000.0
758,-0.2599987695253742,0.8927680798004988,0.5270382501457798,4.1943640515890665e-62,-61.37733387746279,0.0013266372530382463,-2.877247811528984,0.0,False,False,False,1000,1000.0,1000.0
759,-0.20189411022801534,0.33665835411471323,0.5251706554509249,3.6144434049001784e-62,-61.441958571064184,0.0013251374187032302,-2.8777390824139997,0.0,False,False,False,1000,1000.0,1000.0
760,-0.11366472770374625,0.0798004987531172,0.520773935807248,6.3974754859936524e-62,-61.19399136957802,0.0013336664132865706,-2.8749527858512285,0.0,False,False,False,1000,1000.0,1000.0
761,-0.2507596502356598,0.8104738154613467,0.5236711703328744,3.553113989614153e-62,-61.44939085942136,0.0013241827465128152,-2.8780520750735605,0.0,False,False,False,1000,1000.0,1000.0
762,-0.21469878479556015,0.43640897755610975,0.5228519497276708,2.6892569946521827e-62,-61.57036769311839,0.0013208843052115494,-2.8791352200907134,0.0,False,False,False,1000,1000.0,1000.0
763,-0.18287817408899237,0.24937655860349128,0.5201975161598491,2.692616467535589e-62,-61.569825502472284,0.001320899275587968,-2.8791302979979894,0.0,False,False,False,1000,1000.0,1000.0
764,-0.1344408104814182,0.1172069825436409,0.5162229997146437,3.9324911978224285e-62,-61.40533224079403,0.0013272122250332224,-2.8770596266521573,0.0,False,False,False,1000,1000.0,1000.0
765,-0.24352884284373388,0.713216957605985,0.5182228508331163,2.3282356414834327e-62,-61.63297306671245,0.00131834782275851,-2.8799699937055725,0.0,False,False,False,1000,1000.0,1000.0
766,-0.11161547233275115,0.07481296758104738,0.5138480912147493,4.2560673965839115e-62,-61.370991503426175,0.001330409510522461,-2.8760146591939324,0.0,False,False,False,1000,1000.0,1000.0
767,-0.22728938196442705,0.5561097256857855,0.5143026761454572,2.853633900621851e-62,-61.54460174430414,0.0013210756405432227,-2.879072315368015,0.0,False,False,False,1000,1000.0,1000.0
768,-0.19183264185256382,0.27680798004987534,0.511960521581618,2.7119330071044774e-62,-61.56672104305136,0.0013200484740369172,-2.8794101205970177,0.0,False,False,False,1000,1000.0,1000.0
769,-0.20225506361302126,0.341645885286783,0.5102499968983013,2.3198551248828995e-62,-61.63453913598345,0.0013169622048425562,-2.8804266885642993,0.0,False,False,False,1000,1000.0,1000.0
770,-0.26307296157077353,0.9152119700748129,0.5142359275939504,1.2124672663292926e-62,-61.91632997746339,0.0013074412519493003,-2.883577816439617,0.0,False,False,False,1000,1000.0,1000.0
771,-0.25532977234139137,0.8503740648379052,0.5175614446470889,6.574080590021697e-63,-62.18216497631353,0.0013018999110875882,-2.8854224026596933,0.0,False,False,False,1000,1000.0,1000.0
772,-0.21531430405072383,0.44139650872817954,0.516799295294103,4.947554434578132e-63,-62.30560941884832,0.0012998614959363463,-2.8861029205817124,0.0,False,False,False,1000,1000.0,1000.0
773,-0.2294030467290341,0.5586034912718204,0.5172109527177082,3.3098534319837735e-63,-62.4801912373693,0.0012972558233582151,-2.8869743710884888,0.0,False,False,False,1000,1000.0,1000.0
774,-0.23921448566831865,0.6583541147132169,0.5185919529534373,2.0396187223135733e-63,-62.6904510101581,0.001294595027124888,-2.887866065552576,0.0,False,False,False,1000,1000.0,1000.0
775,-0.24085489541474225,0.6758104738154613,0.5201455316931551,1.2405278967583875e-63,-62.9063934649492,0.001292269695221416,-2.8886468401153502,0.0,False,False,False,1000,1000.0,1000.0
776,-0.27288477071790984,0.9551122194513716,0.5244934926365679,6.346719998037035e-64,-63.1974506612874,0.001289696680784522,-2.889512417879715,0.0,False,False,False,1000,1000.0,1000.0
777,-0.18013777830965305,0.24189526184538654,0.5217429064155533,6.45216793026403e-64,-63.190294337774404,0.001289768948071633,-2.889488083161957,0.0,False,False,False,1000,1000.0,1000.0
778,-0.17361088809128966,0.2169576059850374,0.5187704867185269,6.926091530044981e-64,-63.15951177343761,0.0012902149403348595,-2.88933793340196,0.0,False,False,False,1000,1000.0,1000.0
779,-0.24063048204151444,0.6733167082294265,0.5203517326087765,4.22035064114024e-64,-63.37465146487099,0.001287025732695154,-2.890412769757783,0.0,False,False,False,1000,1000.0,1000.0
780,-0.06254768835817381,0.014962593516209476,0.5153865336658354,1.725103278696079e-63,-62.76318489941671,0.0013074531855329443,-2.8835738524635177,0.0,False,False,False,1000,1000.0,1000.0
781,-0.1560991217407619,0.16209476309226933,0.5118911676033796,2.1424002626362214e-63,-62.669099387092025,0.0013143909813233077,-2.881275429468733,0.0,False,False,False,1000,1000.0,1000.0
782,-0.2151602489930028,0.44139650872817954,0.511193161375169,1.6123382996149442e-63,-62.79254382962681,0.0013051743338340037,-2.8843314751721354,0.0,False,False,False,1000,1000.0,1000.0
783,-0.19157595879709366,0.2743142144638404,0.5088274339028053,1.5392246806830619e-63,-62.81269798155981,0.0013038291745214828,-2.8847793054004987,0.0,False,False,False,1000,1000.0,1000.0
784,-0.11141357292205145,0.07481296758104738,0.5044750065135668,2.813737519840763e-63,-62.55071641827354,0.0013286233380241654,-2.876598123198026,0.0,False,False,False,1000,1000.0,1000.0
785,-0.26047850689863,0.8927680798004988,0.5082769444547836,1.4889642108282414e-63,-62.82711574094937,0.0013020883431242181,-2.885359549078282,0.0,False,False,False,1000,1000.0,1000.0
786,-0.24346907115309901,0.713216957605985,0.5102539670723688,8.815428618030184e-64,-63.05475656686778,0.0012892623013887653,-2.8896587161168856,0.0,False,False,False,1000,1000.0,1000.0
787,-0.17359571293945802,0.2169576059850374,0.5072832843264972,9.46293806127834e-64,-63.023974002530984,0.0012907479947235872,-2.889158540990139,0.0,False,False,False,1000,1000.0,1000.0
788,-0.22637814840920562,0.5511221945137157,0.5076393593131598,6.373412844515712e-64,-63.19562794872743,0.0012831340358257935,-2.891727974974206,0.0,False,False,False,1000,1000.0,1000.0
789,-0.23154034999208556,0.5760598503740648,0.5082628007096686,4.1986362589539006e-64,-63.37689174802738,0.0012772269803291369,-2.8937319159356747,0.0,False,False,False,1000,1000.0,1000.0
790,-0.05152844567481141,0.012468827930174564,0.5032536817161077,1.8800328614728845e-63,-62.725834559549284,0.0013224529449404707,-2.8786197719326734,0.0,False,False,False,1000,1000.0,1000.0
791,-0.22291084809713074,0.5112219451371571,0.5032286199923078,1.3147122228222824e-63,-62.88116929943105,0.0013044632284055586,-2.884568158745163,0.0,False,False,False,1000,1000.0,1000.0
792,-0.20845407435327945,0.3915211970074813,0.5020326050545278,1.0505653314040129e-63,-62.978576934989555,0.001295737605548214,-2.8874829367371375,0.0,False,False,False,1000,1000.0,1000.0
793,-0.23136149629694053,0.5760598503740648,0.5026860708924207,6.920847276712039e-64,-63.15984073428951,0.0012833538991162228,-2.89165356557392,0.0,False,False,False,1000,1000.0,1000.0
794,-0.2689185355981687,0.9376558603491272,0.5069215022146127,3.5736131198117494e-64,-63.446892466107236,0.001271024689550097,-2.8958460132294492,0.0,False,False,False,1000,1000.0,1000.0
795,-0.2213344471274949,0.4937655860349127,0.5067128199401993,2.5428288457634073e-64,-63.59468287059189,0.0012667720904984598,-2.8973015135634936,0.0,False,False,False,1000,1000.0,1000.0
796,-0.24219279471792815,0.6882793017456359,0.5084278110693415,1.532515158824442e-64,-63.81459522097838,0.0012619776660002583,-2.8989483310020865,0.0,False,False,False,1000,1000.0,1000.0
797,-0.25173392404204126,0.827930174563591,0.5115421644892743,8.42127651587527e-65,-64.07462207218428,0.0012579931293339606,-2.900321730830731,0.0,False,False,False,1000,1000.0,1000.0
798,-0.14347475195368908,0.12718204488778054,0.5076644210369597,1.1806876768391095e-64,-63.92786496958714,0.0012605776448144108,-2.8994303989554697,0.0,False,False,False,1000,1000.0,1000.0
799,-0.2418644761365144,0.685785536159601,0.5093854914951428,7.128708792214432e-65,-64.14698912585615,0.0012563865280436634,-2.900876729092751,0.0,False,False,False,1000,1000.0,1000.0
800,-0.2308438905477072,0.5660847880299252,0.5099266758476944,4.7374008778958365e-65,-64.32445986380661,0.001253720700397525,-2.9017992033668305,0.0,False,False,False,1000,1000.0,1000.0
801,-0.11337002488170522,0.0798004987531172,0.5056288383518815,8.385082456284977e-65,-64.07649266232045,0.0012589857200629268,-2.8999791958119494,0.0,False,False,False,1000,1000.0,1000.0
802,-0.24263072140514852,0.7032418952618454,0.5075521395516185,4.999481597884598e-65,-64.30107502583401,0.0012534720264712124,-2.901885353676049,0.0,False,False,False,1000,1000.0,1000.0
803,-0.08580885346823364,0.032418952618453865,0.5027660947134649,1.3883388881406188e-64,-63.85750451134132,0.0012706924800711414,-2.8959595402151366,0.0,False,False,False,1000,1000.0,1000.0
804,-0.2168757787444835,0.45885286783042395,0.5022345876602028,1.0247755800169682e-64,-63.98937123219998,0.0012632406085663057,-2.89851392179584,0.0,False,False,False,1000,1000.0,1000.0
805,-0.19736808167488384,0.3092269326683292,0.5002382104440393,9.214252642722627e-65,-64.03553988413498,0.0012609668253030489,-2.8992963391028477,0.0,False,False,False,1000,1000.0,1000.0
806,-0.2480098565110282,0.7680798004987531,0.502831850721455,5.256866502006034e-65,-64.2792730517391,0.001251599985942201,-2.9025344504037798,0.0,False,False,False,1000,1000.0,1000.0
807,-0.14606157859408186,0.13216957605985039,0.49910671083485325,7.229881915769255e-65,-64.14086879589338,0.0012568455641799837,-2.9007180832885435,0.0,False,False,False,1000,1000.0,1000.0
808,-0.21447538934937566,0.43640897755610975,0.49844666939616145,5.472104348277097e-65,-64.26184562959041,0.0012518002903596477,-2.90246495204652,0.0,False,False,False,1000,1000.0,1000.0
809,-0.1642745790099906,0.18453865336658354,0.4952594880956812,6.369138621109152e-65,-64.19591929880978,0.0012546251713677812,-2.9014860035223675,0.0,False,False,False,1000,1000.0,1000.0
810,-0.23566615382325418,0.6084788029925187,0.49629309810052,4.082516782004026e-65,-64.38907202133305,0.0012468777709382175,-2.9041761174988494,0.0,False,False,False,1000,1000.0,1000.0
811,-0.23508674389059392,0.600997506234414,0.49722919070482996,2.6330654108657543e-65,-64.57953835197436,0.0012414276867108677,-2.906078573070432,0.0,False,False,False,1000,1000.0,1000.0
812,-0.2485375750957638,0.770573566084788,0.4998671232366843,1.499769781852347e-65,-64.82397540104067,0.0012365143990765617,-2.907800821960925,0.0,False,False,False,1000,1000.0,1000.0
813,-0.10325844851344201,0.059850374064837904,0.4954323147355493,3.0652165992347957e-65,-64.51353883125036,0.0012448784777012178,-2.90487304137119,0.0,False,False,False,1000,1000.0,1000.0
814,-0.2519581791738198,0.830423940149626,0.4986771876279451,1.681826699072544e-65,-64.7742187573574,0.0012368068156389284,-2.907698130163928,0.0,False,False,False,1000,1000.0,1000.0
815,-0.25774056511056603,0.8778054862842892,0.5023799952854182,8.97536463922396e-66,-65.04694789845037,0.0012315295095876558,-2.909555177249534,0.0,False,False,False,1000,1000.0,1000.0
816,-0.21231843336082862,0.42643391521197005,0.5015947692956664,6.872207070463386e-66,-65.16290376300033,0.0012297628583517605,-2.9101786277789814,0.0,False,False,False,1000,1000.0,1000.0
817,-0.25030348430995514,0.7955112219451371,0.5044647088745796,3.852503891819132e-66,-65.41425691388281,0.0012265688139830185,-2.9113080816241217,0.0,False,False,False,1000,1000.0,1000.0
818,-0.14772904212853483,0.1371571072319202,0.500765251051476,5.20120452868599e-66,-65.28389606798382,0.001228517940164645,-2.9106184970938545,0.0,False,False,False,1000,1000.0,1000.0
819,-0.21546026678234953,0.44139650872817954,0.5001140184364958,3.914348505265784e-66,-65.40734051051861,0.0012262897837463278,-2.9114068898413694,0.0,False,False,False,1000,1000.0,1000.0
820,-0.25221398758999675,0.8329177057356608,0.5033426384288036,2.1445118319500337e-66,-65.66867155327827,0.0012225537501045676,-2.9127320378397963,0.0,False,False,False,1000,1000.0,1000.0
821,-0.23000875259678638,0.5586034912718204,0.5038241461024057,1.434652198529042e-66,-65.84325337179925,0.0012205647843888106,-2.9134391644189503,0.0,False,False,False,1000,1000.0,1000.0
822,-0.22516552761083225,0.5286783042394015,0.5040165754767311,9.865540604469965e-67,-66.00587911161752,0.0012188475572302816,-2.914050608732476,0.0,False,False,False,1000,1000.0,1000.0
823,-0.2824880189489438,0.9950124688279302,0.5088377315417922,4.9451176815075034e-67,-66.30582336881479,0.001216226472507282,-2.9149855479232545,0.0,False,False,False,1000,1000.0,1000.0
824,-0.2026842627390042,0.341645885286783,0.5071541296013696,4.230176986872841e-67,-66.37364146174687,0.0012156329542330764,-2.91519753527226,0.0,False,False,False,1000,1000.0,1000.0
825,-0.10138940446772926,0.059850374064837904,0.5026665922259029,8.645599394494411e-67,-66.06320489195656,0.0012208302016880185,-2.9133447353981983,0.0,False,False,False,1000,1000.0,1000.0
826,-0.12150272162727238,0.08478802992518704,0.49843984565948324,1.484560292024595e-66,-65.82840215983158,0.0012291778318314756,-2.910385280827048,0.0,False,False,False,1000,1000.0,1000.0
827,-0.28195793576881023,0.9950124688279302,0.5033133583950572,7.441381718127535e-67,-66.12834641702884,0.0012184804942663024,-2.914181418715871,0.0,False,False,False,1000,1000.0,1000.0
828,-0.23484400072672956,0.600997506234414,0.504221039441198,4.799403372307084e-67,-66.31881274767015,0.0012141462258478915,-2.9157290058022958,0.0,False,False,False,1000,1000.0,1000.0
829,-0.26248488506094125,0.9102244389027432,0.5081821565489262,2.5152607322534117e-67,-66.59941698925228,0.001209707323829296,-2.9173196900313774,0.0,False,False,False,1000,1000.0,1000.0
830,-0.11808102133170428,0.0798004987531172,0.5038679420850858,4.4519493246618e-67,-66.35144978776611,0.0012145873420192853,-2.9155712492465704,0.0,False,False,False,1000,1000.0,1000.0
831,-0.1592353486705672,0.16957605985037408,0.500468108336125,5.405525824851183e-67,-66.26716205347313,0.0012172999392901075,-2.9146023996424177,0.0,False,False,False,1000,1000.0,1000.0
832,-0.12143114566916169,0.08478802992518704,0.4962567461942159,9.281981076057999e-67,-66.03235932134814,0.0012293618551002447,-2.9103202663871817,0.0,False,False,False,1000,1000.0,1000.0
833,-0.1617342885163377,0.1770573566084788,0.4929632386694955,1.1029445903620829e-66,-65.95744630506157,0.001235070230702367,-2.9083083460972,0.0,False,False,False,1000,1000.0,1000.0
834,-0.2527174147453253,0.8354114713216958,0.4962418580414636,6.033557863113464e-67,-66.21942651793387,0.001218099918079341,-2.9143170860129137,0.0,False,False,False,1000,1000.0,1000.0
835,-0.22958460707134515,0.5586034912718204,0.4967705115321151,4.036376449085315e-67,-66.39400833645485,0.001210841591479417,-2.9169126697770955,0.0,False,False,False,1000,1000.0,1000.0
836,-0.17770938239947948,0.22942643391521197,0.49402811379511424,4.21347033409925e-67,-66.37536005948151,0.001211547902964953,-2.9166594097707508,0.0,False,False,False,1000,1000.0,1000.0
837,-0.13409777344252705,0.1172069825436409,0.4901725785039888,6.153655821728062e-67,-66.21086679780326,0.0012199425304224424,-2.913660627774665,0.0,False,False,False,1000,1000.0,1000.0
838,-0.2644879094496451,0.9226932668329177,0.49432997109217014,3.203129747868595e-67,-66.49442546919065,0.0012064944861820718,-2.9184746585261627,0.0,False,False,False,1000,1000.0,1000.0
839,-0.20232080902480604,0.341645885286783,0.49270877532536816,2.7400370664729912e-67,-66.56224356212275,0.0012041786400897433,-2.919309080644426,0.0,False,False,False,1000,1000.0,1000.0
840,-0.10854617896921992,0.07231920199501247,0.488424833438791,5.09447727800102e-67,-66.29290037042611,0.001217169129465767,-2.9146490709973127,0.0,False,False,False,1000,1000.0,1000.0
841,-0.25424003436054865,0.8453865336658354,0.49183360007940347,2.7703967631093653e-67,-66.55745802888154,0.001203701914261561,-2.9194810488086205,0.0,False,False,False,1000,1000.0,1000.0
842,-0.23769861161755212,0.6384039900249376,0.49317998535998314,1.7336609983700283e-67,-66.76103582089137,0.0011971671879659287,-2.9218451948393795,0.0,False,False,False,1000,1000.0,1000.0
843,-0.06254768835817381,0.014962593516209476,0.488308333643503,7.08648291751328e-67,-66.14956925543707,0.0012352465468195761,-2.9082463515241956,0.0,False,False,False,1000,1000.0,1000.0
844,-0.28564692486636806,1.0,0.493283954293371,3.543241458756634e-67,-66.45059925110105,0.0012093392497411488,-2.9174518516428103,0.0,False,False,False,1000,1000.0,1000.0
845,-0.0700767589469462,0.017456359102244388,0.4884347588739593,1.3408923699824123e-66,-65.87260608046208,0.001285369582426347,-2.8909719816472577,0.0,False,False,False,1000,1000.0,1000.0
846,-0.1706575622154778,0.20698254364089774,0.4854918673465589,1.4736592144786067e-66,-65.83160293600402,0.001295739499158246,-2.8874823020532454,0.0,False,False,False,1000,1000.0,1000.0
847,-0.2373207475069118,0.6359102244389028,0.4868208831155941,9.23994028314187e-67,-66.03433083557488,0.0012522879233989323,-2.9022958075733594,0.0,False,False,False,1000,1000.0,1000.0
848,-0.2734337692843484,0.9600997506234414,0.4913617697050905,4.714992326972207e-67,-66.32651900968303,0.001215837556305195,-2.9151244457153584,0.0,False,False,False,1000,1000.0,1000.0
849,-0.17960045481276937,0.23690773067331672,0.48868847781044916,4.843523133228687e-67,-66.31483862168135,0.0012169107008184856,-2.9147412899414125,0.0,False,False,False,1000,1000.0,1000.0
850,-0.2563467479314709,0.8603491271820449,0.49225369412290165,2.6109227439309113e-67,-66.58320597857187,0.0011976327740432407,-2.921676327735669,0.0,False,False,False,1000,1000.0,1000.0
851,-0.2420474200636792,0.685785536159601,0.49404523517077953,1.5764124827898256e-67,-66.80233013484089,0.001188153568901293,-2.9251274231459625,0.0,False,False,False,1000,1000.0,1000.0
852,-0.17062069916791273,0.20698254364089774,0.4910504832446249,1.7324990678504608e-67,-66.76132699038283,0.0011897200291816857,-2.924555226915806,0.0,False,False,False,1000,1000.0,1000.0
853,-0.26468103318769326,0.9226932668329177,0.49519025818538237,9.018085286459914e-68,-67.04488566177021,0.0011807251480803213,-2.9278511866914836,0.0,False,False,False,1000,1000.0,1000.0
854,-0.16532523673730276,0.18453865336658354,0.4919622585327724,1.0496407164554951e-67,-66.97895933098958,0.001182550411596115,-2.927180336415643,0.0,False,False,False,1000,1000.0,1000.0
855,-0.25708212539401976,0.8728179551122195,0.495614942742646,5.617574458087053e-68,-67.25045116251862,0.001175891494380392,-2.929632751020037,0.0,False,False,False,1000,1000.0,1000.0
856,-0.2599966010014047,0.8927680798004988,0.49943586307862187,2.9726892649986186e-68,-67.52685048519444,0.0011716397943901424,-2.9312058860596184,0.0,False,False,False,1000,1000.0,1000.0
857,-0.1916904532511189,0.2743142144638404,0.49708489969107084,2.8378887270619387e-68,-67.54700463712744,0.0011713614301203982,-2.9313090802582495,0.0,False,False,False,1000,1000.0,1000.0
858,-0.21417342686373975,0.43640897755610975,0.4963677870001614,2.1479221132797563e-68,-67.66798147082447,0.0011696067659597528,-2.9319601280653473,0.0,False,False,False,1000,1000.0,1000.0
859,-0.20827157993734935,0.38902743142144636,0.49515986154017927,1.7218623132489933e-68,-67.7640015793556,0.0011682547370976764,-2.932462449301115,0.0,False,False,False,1000,1000.0,1000.0
860,-0.13768947539362242,0.12219451371571072,0.4913234327117529,2.4628761394493067e-68,-67.60855742872374,0.0011711874203148692,-2.931373601003218,0.0,False,False,False,1000,1000.0,1000.0
861,-0.25245957216500947,0.8329177057356608,0.4945972134340765,1.349309346005162e-68,-67.8698884714834,0.0011661710931424073,-2.9332377280018673,0.0,False,False,False,1000,1000.0,1000.0
862,-0.2595168413486863,0.8902743142144638,0.4984459249885236,7.150223401526275e-69,-68.1456803888934,0.001162681884617079,-2.934539094088171,0.0,False,False,False,1000,1000.0,1000.0
863,-0.19071558657711085,0.26683291770573564,0.49604719544422515,6.921016950859005e-69,-68.1598300870899,0.0011625128067949658,-2.9346022540167196,0.0,False,False,False,1000,1000.0,1000.0
864,-0.20950877943002827,0.4014962593516209,0.4950216498554609,5.461339381550404e-69,-68.26270083445971,0.0011611538520709033,-2.935110232734624,0.0,False,False,False,1000,1000.0,1000.0
865,-0.1358442845382588,0.11970074812967581,0.4911836081438195,7.892611709967962e-69,-68.10277926250139,0.0011640116508893688,-2.9340426727001856,0.0,False,False,False,1000,1000.0,1000.0
866,-0.1483404101552051,0.1371571072319202,0.4875348941080135,1.0655690149001079e-68,-67.9724184166024,0.0011677257335758694,-2.9326591489886678,0.0,False,False,False,1000,1000.0,1000.0
867,-0.10236366924786211,0.059850374064837904,0.48315331075296836,2.177800800912282e-68,-67.66198184681208,0.0011840631576416855,-2.9266251318329193,0.0,False,False,False,1000,1000.0,1000.0
868,-0.11561525248889615,0.0798004987531172,0.47898040967233646,3.854653587416856e-68,-67.41401464532593,0.0012097150161847234,-2.917316928423815,0.0,False,False,False,1000,1000.0,1000.0
869,-0.2544151384161465,0.8453865336658354,0.48246547809580514,2.096175768140392e-68,-67.67857230378137,0.001182211078808607,-2.927304975081109,0.0,False,False,False,1000,1000.0,1000.0
870,-0.25685300863950217,0.8678304239401496,0.4861347874095855,1.1250718665507957e-68,-67.94881973510854,0.001166410906387201,-2.9331484281879363,0.0,False,False,False,1000,1000.0,1000.0
871,-0.19823898384921024,0.3117206982543641,0.48427190729643554,1.0075519526719637e-68,-67.99673255096646,0.0011643612899178142,-2.933912241445646,0.0,False,False,False,1000,1000.0,1000.0
872,-0.23748035962227282,0.6359102244389028,0.48564496718403,6.317417068603468e-69,-68.19946045053733,0.0011573169669613532,-2.936547679812527,0.0,False,False,False,1000,1000.0,1000.0
873,-0.27129495499123,0.9451371571072319,0.49008858450887716,3.249092944855327e-69,-68.48823786487526,0.0011509290343135047,-2.9389514539168653,0.0,False,False,False,1000,1000.0,1000.0
874,-0.2648058787941539,0.9226932668329177,0.49426557983151587,1.691233076199819e-69,-68.77179653626264,0.0011470587616012632,-2.940414333462726,0.0,False,False,False,1000,1000.0,1000.0
875,-0.2416831117537383,0.685785536159601,0.49607982531234107,1.0211259367308874e-69,-68.99092069253166,0.0011448770531111143,-2.9412411491514523,0.0,False,False,False,1000,1000.0,1000.0
876,-0.23469682601751563,0.600997506234414,0.49704693490155216,6.585867315955446e-70,-69.18138702317297,0.0011432345739051087,-2.9418646500068366,0.0,False,False,False,1000,1000.0,1000.0
877,-0.2132324854671439,0.428927680798005,0.49629992183719795,5.0279499280665e-70,-69.29860905598065,0.0011422215500285296,-2.942249650360892,0.0,False,False,False,1000,1000.0,1000.0
878,-0.13408280041387777,0.1172069825436409,0.49245083807893214,7.343180535960266e-70,-69.13411579430239,0.0011443236614176314,-2.9414511219703203,0.0,False,False,False,1000,1000.0,1000.0
879,-0.08090747602050186,0.02743142144638404,0.487725710599124,2.2168180746012194e-69,-68.65426994623539,0.0011603939966789802,-2.9353945266945507,0.0,False,False,False,1000,1000.0,1000.0
880,-0.2785932143011271,0.9825436408977556,0.4925187032418951,1.1182119612619342e-69,-68.95147586650207,0.0011478458560003329,-2.9401164293450255,0.0,False,False,False,1000,1000.0,1000.0
881,-0.17432822809681786,0.22194513715710723,0.48974044987034915,1.1867830113591228e-69,-68.9256286791784,0.001148707983191178,-2.9397903607000138,0.0,False,False,False,1000,1000.0,1000.0
882,-0.2108957618556197,0.4139650872817955,0.48890845026736646,9.222729422598143e-70,-69.03514053255232,0.0011450961806823566,-2.9411580338609244,0.0,False,False,False,1000,1000.0,1000.0
883,-0.2523460255550523,0.8329177057356608,0.49223061748613545,5.052757142862648e-70,-69.296471575312,0.0011388229706536443,-2.943543781490386,0.0,False,False,False,1000,1000.0,1000.0
884,-0.2724884549148536,0.9551122194513716,0.49674147963424764,2.5850635755655784e-70,-69.58752877165018,0.0011344863668900803,-2.945200718659595,0.0,False,False,False,1000,1000.0,1000.0
885,-0.2151173260912395,0.4389027431421446,0.49609260431012037,1.950999172035751e-70,-69.70974291491116,0.001133059279917054,-2.9457473679235533,0.0,False,False,False,1000,1000.0,1000.0
886,-0.2674984384789887,0.9376558603491272,0.5004312601580625,1.0074079024094775e-70,-69.99679464672887,0.001130320124697734,-2.94679853996759,0.0,False,False,False,1000,1000.0,1000.0
887,-0.1918044417153401,0.27680798004987534,0.49818674706269145,9.57383756047613e-71,-70.0189139454761,0.0011301118662575469,-2.9468785649291913,0.0,False,False,False,1000,1000.0,1000.0
888,-0.2616313223521145,0.9002493765586035,0.5021442662001712,5.045156519579501e-71,-70.29712535578281,0.0011276273058261105,-2.94783441610478,0.0,False,False,False,1000,1000.0,1000.0
889,-0.2574902904040255,0.8778054862842892,0.5058743688043571,2.6924367088568184e-71,-70.56985449687576,0.0011257471468685565,-2.9485591450541806,0.0,False,False,False,1000,1000.0,1000.0
890,-0.23813612354920483,0.6408977556109726,0.5072071066115805,1.6815939341727395e-71,-70.7742788678953,0.0011244658932624183,-2.9490537128317866,0.0,False,False,False,1000,1000.0,1000.0
891,-0.1978092963426713,0.3092269326683292,0.5052346745077604,1.512002398777003e-71,-70.82044751983031,0.001124124040425349,-2.9491857643007378,0.0,False,False,False,1000,1000.0,1000.0
892,-0.2645789163903195,0.9226932668329177,0.5093811491172566,7.870345698032959e-72,-71.1040061912177,0.001122060756604975,-2.949983626552322,0.0,False,False,False,1000,1000.0,1000.0
893,-0.1563288159410911,0.16209476309226933,0.5059429783749582,9.774157233790894e-72,-71.00992067889301,0.0011229055870134847,-2.949656757329607,0.0,False,False,False,1000,1000.0,1000.0
894,-0.2769850699479061,0.9775561097256857,0.5106181064751056,4.942861916929581e-72,-71.30602152175713,0.0011201438985049023,-2.9507261824081072,0.0,False,False,False,1000,1000.0,1000.0
895,-0.2647983083492543,0.9226932668329177,0.5147411322440169,2.5728816340069263e-72,-71.58958019314451,0.0011181912496938827,-2.9514839105968687,0.0,False,False,False,1000,1000.0,1000.0
896,-0.2467650574418811,0.7556109725685786,0.517159960794531,1.4799283278478715e-72,-71.82975931674956,0.0011167622110483078,-2.952039290110294,0.0,False,False,False,1000,1000.0,1000.0
897,-0.2704275158165662,0.942643391521197,0.5214497338742694,7.621438929404538e-73,-72.11796302602205,0.0011152215843481738,-2.952638833693166,0.0,False,False,False,1000,1000.0,1000.0
898,-0.14781074801220612,0.1371571072319202,0.5176901031004578,1.0289584069960401e-72,-71.98760218012306,0.0011162279125283628,-2.95224712166394,0.0,False,False,False,1000,1000.0,1000.0
899,-0.12348449871958789,0.08478802992518704,0.5134479721095272,1.7668535441787417e-72,-71.75279944799809,0.0011198973153516913,-2.950821796455331,0.0,False,False,False,1000,1000.0,1000.0
900,-0.2666846092467936,0.9326683291770573,0.5176822868202627,9.14759527617628e-73,-72.03869305845221,0.0011150652949187992,-2.9526997008735267,0.0,False,False,False,1000,1000.0,1000.0
901,-0.174647593279119,0.22194513715710723,0.5148361682857533,9.708544573520239e-73,-72.01284587112855,0.001115458850320713,-2.952546446364704,0.0,False,False,False,1000,1000.0,1000.0
902,-0.19595770635837956,0.30174563591022446,0.5128020744159504,8.836975162638923e-73,-72.05369636564068,0.0011147371492526137,-2.9528275255186975,0.0,False,False,False,1000,1000.0,1000.0
903,-0.18586183339549106,0.2543640897755611,0.5103228247788489,8.76083980385364e-73,-72.05745426087552,0.0011146635513112461,-2.952856199753723,0.0,False,False,False,1000,1000.0,1000.0
904,-0.21039659394121807,0.4089775561097257,0.5093971538814656,6.849612542627575e-73,-72.16433399425325,0.0011125493659758004,-2.9536807094299755,0.0,False,False,False,1000,1000.0,1000.0
905,-0.17019340798706212,0.20698254364089774,0.5064455775982928,7.527818686285583e-73,-72.12333084979518,0.0011134203513925949,-2.9533408448067644,0.0,False,False,False,1000,1000.0,1000.0
906,-0.19220972652198376,0.2793017456359102,0.5042485825237899,7.122005906558674e-73,-72.14739767048417,0.0011128335842178613,-2.9535697762399433,0.0,False,False,False,1000,1000.0,1000.0
907,-0.24180059379180457,0.685785536159601,0.506107368394933,4.300096216825881e-73,-72.36652182675319,0.0011082722541629745,-2.9553535392858863,0.0,False,False,False,1000,1000.0,1000.0
908,-0.12238430765371278,0.08478802992518704,0.5019651120953834,7.383816672618571e-73,-72.1317190946282,0.0011141256292816388,-2.95306583516987,0.0,False,False,False,1000,1000.0,1000.0
909,-0.1675768640806548,0.19950124688279303,0.4989714767806851,8.265670762744829e-73,-72.08272189747807,0.0011159439049758496,-2.95235763548064,0.0,False,False,False,1000,1000.0,1000.0
910,-0.2020664218819373,0.33915211970074816,0.49737583900944143,7.096608367682291e-73,-72.14894916101706,0.00111336283258071,-2.953363280850644,0.0,False,False,False,1000,1000.0,1000.0
911,-0.22773354874940932,0.5561097256857855,0.49795933052939795,4.7581770518270544e-73,-72.32255940189502,0.0011078034038660266,-2.955537304762578,0.0,False,False,False,1000,1000.0,1000.0
912,-0.22429229290685754,0.516209476309227,0.4981595761839183,3.311293038059486e-73,-72.48000238397736,0.001103998358505159,-2.9570315723429443,0.0,False,False,False,1000,1000.0,1000.0
913,-0.20675274997037163,0.3865336658354115,0.4970887457971985,2.663017114751397e-73,-72.5746260424164,0.0011020588997955852,-2.9577951938938205,0.0,False,False,False,1000,1000.0,1000.0
914,-0.2483945357045802,0.770573566084788,0.4998263048845547,1.5168299962387058e-73,-72.8190630914827,0.0010981151785068323,-2.9593521054537306,0.0,False,False,False,1000,1000.0,1000.0
915,-0.23872182707592676,0.6533665835411472,0.5013609012295134,9.382713459033161e-74,-73.02767154649646,0.0010956694274946025,-2.960320456317234,0.0,False,False,False,1000,1000.0,1000.0
916,-0.2642789751161256,0.9226932668329177,0.5055548938598775,4.883933951950602e-74,-73.31123021788386,0.0010931968276588037,-2.961301637254052,0.0,False,False,False,1000,1000.0,1000.0
917,-0.22695483188966092,0.5536159600997507,0.506034788650265,3.2819766397742735e-74,-73.48386451446306,0.0010919267217444784,-2.9618065057794905,0.0,False,False,False,1000,1000.0,1000.0
918,-0.2075540876304543,0.38902743142144636,0.5048789717249164,2.6309668558521233e-74,-73.57988462299419,0.0010911754487428025,-2.9621054141277314,0.0,False,False,False,1000,1000.0,1000.0
919,-0.20109716992219567,0.3341645885286783,0.5031798612920436,2.275648433600023e-74,-73.64289483153047,0.001090605672470931,-2.9623322477858034,0.0,False,False,False,1000,1000.0,1000.0
920,-0.08942283281996777,0.032418952618453865,0.49850609793923156,6.319397630026288e-74,-73.19932431703778,0.0010991872482277196,-2.9589283185454955,0.0,False,False,False,1000,1000.0,1000.0
921,-0.13344147949668994,0.1172069825436409,0.4946751281001477,9.229303859365864e-74,-73.03483105535953,0.0011059048682080905,-2.9562822301644403,0.0,False,False,False,1000,1000.0,1000.0
922,-0.2691995760895883,0.942643391521197,0.49909566878822853,4.7529717758267795e-74,-73.32303476463204,0.0010950011705645833,-2.9605854165595087,0.0,False,False,False,1000,1000.0,1000.0
923,-0.19302724542225252,0.286783042394015,0.49699035992109286,4.437705787371388e-74,-73.35284149416273,0.001094155453530139,-2.9609209706770536,0.0,False,False,False,1000,1000.0,1000.0
924,-0.2578154612748161,0.8802992518703242,0.5008014788898401,2.3649030630677997e-74,-73.62618665621054,0.0010880485604350435,-2.963351721312149,0.0,False,False,False,1000,1000.0,1000.0
925,-0.13159502233284526,0.10224438902743142,0.4968489224699446,3.697971894375303e-74,-73.43203639392429,0.0010926341407726874,-2.9615252335143367,0.0,False,False,False,1000,1000.0,1000.0
926,-0.26330488975589844,0.9152119700748129,0.5009868363916082,1.932737016912685e-74,-73.71382723540424,0.0010860058724835864,-2.9641678263306694,0.0,False,False,False,1000,1000.0,1000.0
927,-0.25363554189979687,0.8403990024937655,0.504365702658776,1.0541441544512668e-74,-73.9770999951938,0.0010821784205207225,-2.9657011304867975,0.0,False,False,False,1000,1000.0,1000.0
928,-0.20358977959825086,0.3491271820448878,0.502838798526073,8.920273650950098e-75,-74.0496218223868,0.0010812937967116893,-2.9660562885120996,0.0,False,False,False,1000,1000.0,1000.0
929,-0.26971220961750814,0.942643391521197,0.507204749320728,4.59382522687147e-75,-74.3378255316593,0.0010783716035016116,-2.967231556829645,0.0,False,False,False,1000,1000.0,1000.0
930,-0.26605866705687126,0.9276807980049875,0.5114208260443419,2.3847628029847334e-75,-74.62255481095414,0.0010763241529783887,-2.968056913940188,0.0,False,False,False,1000,1000.0,1000.0
931,-0.14874049025033126,0.14214463840399003,0.507783029987221,3.162641401197993e-75,-74.49995004814429,0.0010774210479268544,-2.9676145445602504,0.0,False,False,False,1000,1000.0,1000.0
932,-0.2495031491755647,0.7830423940149626,0.510547015545713,1.7870113811841944e-75,-74.74787268153477,0.0010749810452566743,-2.968599193434894,0.0,False,False,False,1000,1000.0,1000.0
933,-0.13721822661677396,0.12219451371571072,0.5067295691120459,2.556062501500641e-75,-74.59242853090292,0.0010768389928017305,-2.9678492268459324,0.0,False,False,False,1000,1000.0,1000.0
934,-0.2516463035442861,0.8254364089775561,0.5099275443232714,1.4066940900379468e-75,-74.85180033714467,0.0010735473306258928,-2.9691788036017246,0.0,False,False,False,1000,1000.0,1000.0
935,-0.22174331978150308,0.49875311720698257,0.509843798464039,9.959255076573332e-76,-75.00177314433054,0.0010720372709202882,-2.9697901155073914,0.0,False,False,False,1000,1000.0,1000.0
936,-0.2205106901594162,0.486284289276808,0.509648391459163,7.140880093157175e-76,-75.14624825936569,0.0010706785167980924,-2.9703409113712307,0.0,False,False,False,1000,1000.0,1000.0
937,-0.2634194074470953,0.9177057356608479,0.5137519385615563,3.727091218002699e-76,-75.42862997805634,0.0010684887810110705,-2.9712300335097983,0.0,False,False,False,1000,1000.0,1000.0
938,-0.15233873833588035,0.1546134663341646,0.5102638925075372,4.739323650139989e-76,-75.32428363215935,0.0010694464143832184,-2.9708409712801096,0.0,False,False,False,1000,1000.0,1000.0
939,-0.26563556885056067,0.9226932668329177,0.5144389027431421,2.4669349421426622e-76,-75.60784230354675,0.0010667533803021968,-2.971935972284666,0.0,False,False,False,1000,1000.0,1000.0
940,-0.2316593170947755,0.5810473815461347,0.5151767347799655,1.6181617330566484e-76,-75.79097807341364,0.0010653585190347117,-2.972504216979611,0.0,False,False,False,1000,1000.0,1000.0
941,-0.2528430523063376,0.8354114713216958,0.5184470415999801,8.852006287159079e-77,-76.05295828628594,0.0010636429845099337,-2.973204120044629,0.0,False,False,False,1000,1000.0,1000.0
942,-0.2713869968026214,0.9451371571072319,0.5227957469510303,4.552650373261089e-77,-76.34173570062387,0.001062089934382128,-2.9738387070283805,0.0,False,False,False,1000,1000.0,1000.0
943,-0.24054920180726935,0.6733167082294265,0.5244367935881689,2.7741159409071527e-77,-76.55687539205725,0.0010610086287882001,-2.9742810841289486,0.0,False,False,False,1000,1000.0,1000.0
944,-0.21309901453677055,0.428927680798005,0.523642758774705,2.1178859786228054e-77,-76.67409742486493,0.0010603444849745466,-2.9745530181139253,0.0,False,False,False,1000,1000.0,1000.0
945,-0.21224654761590828,0.4239401496259352,0.5228050520465006,1.626373559034133e-77,-76.78877969490796,0.001059587442563248,-2.974863197277226,0.0,False,False,False,1000,1000.0,1000.0
946,-0.19928906615935177,0.3192019950124688,0.5209499882135458,1.4393204996491636e-77,-76.84184248908578,0.0010591709559585668,-2.975033936741108,0.0,False,False,False,1000,1000.0,1000.0
947,-0.1694456355228693,0.20448877805486285,0.5179518864530216,1.5914491821431266e-77,-76.79820722463153,0.0010596274132215642,-2.9748468147605602,0.0,False,False,False,1000,1000.0,1000.0
948,-0.22975507826144825,0.5586034912718204,0.5185111847247553,1.0646600470992784e-77,-76.9727890431525,0.0010576788655833325,-2.9756461735820854,0.0,False,False,False,1000,1000.0,1000.0
949,-0.24006483972109416,0.6658354114713217,0.5201538442451087,6.523753108664978e-78,-77.18550248318867,0.0010557243269068142,-2.9764494709433307,0.0,False,False,False,1000,1000.0,1000.0
950,-0.24144055623432192,0.683291770573566,0.5219806205878339,3.9460667384308973e-78,-77.40383557395276,0.001054064961057235,-2.977132623127902,0.0,False,False,False,1000,1000.0,1000.0
951,-0.18948795227051402,0.26433915211970077,0.51963685314078,3.837546792894095e-78,-77.41594631593904,0.0010539647263772393,-2.977173923654844,0.0,False,False,False,1000,1000.0,1000.0
952,-0.20699878861345983,0.38902743142144636,0.5185484051066364,3.076334638561104e-78,-77.51196642447016,0.0010530429948857939,-2.9775538965633688,0.0,False,False,False,1000,1000.0,1000.0
953,-0.22524964367088246,0.5286783042394015,0.518847532909021,2.1154746997759983e-78,-77.67459216428843,0.0010515359689494243,-2.978175867201071,0.0,False,False,False,1000,1000.0,1000.0
954,-0.27840280175412,0.9825436408977556,0.5236437513182218,1.0670921263857234e-78,-77.97179808455509,0.0010493477197689545,-2.9790805768648063,0.0,False,False,False,1000,1000.0,1000.0
955,-0.23631952212779594,0.6159600997506235,0.5247534149700377,6.798226489997856e-79,-78.16760437053881,0.0010481418750183033,-2.9795799278796924,0.0,False,False,False,1000,1000.0,1000.0
956,-0.16465720451847315,0.18453865336658354,0.5215674743489536,7.912650076953555e-79,-78.1016780397582,0.001048668052240417,-2.9793619626116983,0.0,False,False,False,1000,1000.0,1000.0
957,-0.23114324997292024,0.5760598503740648,0.5222726765176612,5.212645144445525e-79,-78.28294183905815,0.0010470210493760746,-2.980044587150208,0.0,False,False,False,1000,1000.0,1000.0
958,-0.2692792854637408,0.942643391521197,0.5266134415205769,2.684444637046806e-79,-78.57114554833065,0.0010449509258384478,-2.9809041049003073,0.0,False,False,False,1000,1000.0,1000.0
959,-0.1760824287145249,0.22443890274314215,0.5238054118435256,2.833187960367198e-79,-78.54772461240421,0.0010451329044932187,-2.9808284789137853,0.0,False,False,False,1000,1000.0,1000.0
960,-0.18325139583710853,0.24937655860349128,0.5212511011029639,2.836727234652019e-79,-78.5471824217581,0.0010451385886655364,-2.9808261169194896,0.0,False,False,False,1000,1000.0,1000.0
961,-0.22017494952327998,0.486284289276808,0.5210456445949803,2.033960259466827e-79,-78.69165753679324,0.001043543215576803,-2.981489561071059,0.0,False,False,False,1000,1000.0,1000.0
962,-0.2509276087573465,0.8129675810473815,0.5241068969367626,1.1279136533834075e-79,-78.9477241461811,0.001041261743683675,-2.9824400874451737,0.0,False,False,False,1000,1000.0,1000.0
963,-0.1901426644220759,0.26433915211970077,0.5216904256771007,1.0968951389109295e-79,-78.95983488816738,0.0010411540135991388,-2.982485022354187,0.0,False,False,False,1000,1000.0,1000.0
964,-0.15035227748315005,0.14713216957605985,0.5181069713775265,1.4298197664840812e-79,-78.84471870334234,0.0010426365601987689,-2.981867050544431,0.0,False,False,False,1000,1000.0,1000.0
965,-0.08237864527735062,0.029925187032418952,0.5133557896304017,4.132690332418883e-79,-78.38376713572003,0.001056700579841609,-2.976048054266834,0.0,False,False,False,1000,1000.0,1000.0
966,-0.16575834059291572,0.19201995012468828,0.5102514857135767,4.715521098461598e-79,-78.32647030766016,0.0010598842358559783,-2.9747415672583366,0.0,False,False,False,1000,1000.0,1000.0
967,-0.2706512169411242,0.9451371571072319,0.5146350541556557,2.4252263489886895e-79,-78.61524772199807,0.0010468548534078507,-2.980113529146216,0.0,False,False,False,1000,1000.0,1000.0
968,-0.22242762074634825,0.5037406483790524,0.5146072629371844,1.7085149522462017e-79,-78.76738121607528,0.0010424624552052072,-2.981939577400559,0.0,False,False,False,1000,1000.0,1000.0
969,-0.22965387725349645,0.5586034912718204,0.5151140804704658,1.1429756161479947e-79,-78.94196303459626,0.0010386443549215251,-2.9835331349603478,0.0,False,False,False,1000,1000.0,1000.0
970,-0.27788112106958096,0.9825436408977556,0.5198284140395282,5.765421258744159e-80,-79.23916895486292,0.0010342940541409689,-2.9853559719428553,0.0,False,False,False,1000,1000.0,1000.0
971,-0.20996469632333864,0.40399002493765584,0.5187826453766083,4.535401386711384e-80,-79.34338427148813,0.0010331233336381266,-2.98584782957314,0.0,False,False,False,1000,1000.0,1000.0
972,-0.21334768602440818,0.4314214463840399,0.5180320343420056,3.4525093833552145e-80,-79.46186513240643,0.0010318401892727325,-2.9863875607431267,0.0,False,False,False,1000,1000.0,1000.0
973,-0.11499727150886374,0.0798004987531172,0.5137832036823364,6.110856270493476e-80,-79.21389793092027,0.001035802593027565,-2.9847230061042285,0.0,False,False,False,1000,1000.0,1000.0
974,-0.2503221541451583,0.7955112219451371,0.516679693800325,3.42569677005324e-80,-79.46525108180275,0.0010313375184128858,-2.986599183022828,0.0,False,False,False,1000,1000.0,1000.0
975,-0.15755620589268843,0.16708229426433915,0.5133163360256076,4.190382887121169e-80,-79.37774629250704,0.0010328436669843888,-2.9859654090748418,0.0,False,False,False,1000,1000.0,1000.0
976,-0.23162173577089418,0.5810473815461347,0.5140973437054132,2.748640476471384e-80,-79.56088206237393,0.0010296431489989937,-2.987313265851626,0.0,False,False,False,1000,1000.0,1000.0
977,-0.20445521333444083,0.36658354114713215,0.512762993014975,2.2698724873636834e-80,-79.64399853910191,0.0010283980393527709,-2.987838760013506,0.0,False,False,False,1000,1000.0,1000.0
978,-0.10775781083405733,0.06483790523690773,0.5084199947891466,4.457147204064869e-80,-79.35094302244121,0.001035092805470611,-2.985020710016848,0.0,False,False,False,1000,1000.0,1000.0
979,-0.24357529392841903,0.7182044887780549,0.5105857247428693,2.629680126942229e-80,-79.58009707567471,0.001029071981176308,-2.9875542462926417,0.0,False,False,False,1000,1000.0,1000.0
980,-0.23094830785197973,0.57356608478803,0.5113100333742756,1.7361258236760083e-80,-79.76041880303741,0.001025774606207789,-2.9889480564111683,0.0,False,False,False,1000,1000.0,1000.0
981,-0.13707016049648757,0.12219451371571072,0.5075152913735562,2.4832780375715763e-80,-79.60497465240555,0.0010289784636613934,-2.9875937148497105,0.0,False,False,False,1000,1000.0,1000.0
982,-0.20158222036604334,0.33665835411471323,0.5058565030210543,2.139935354927892e-80,-79.66959934600695,0.0010273629475022604,-2.988276101435785,0.0,False,False,False,1000,1000.0,1000.0
983,-0.22563495883758683,0.5336658354114713,0.5061631989677549,1.464657089078563e-80,-79.83426404203543,0.0010238593513228094,-2.9897596987700648,0.0,False,False,False,1000,1000.0,1000.0
984,-0.2587170474010719,0.885286783042394,0.5099557077455615,7.78330361728619e-81,-80.10883602791688,0.0010198149681677124,-2.9914786180354054,0.0,False,False,False,1000,1000.0,1000.0
985,-0.12961713466417424,0.09226932668329177,0.5058171734842,1.2811656931984159e-80,-79.89239469930426,0.0010234432685509972,-2.9899362261212703,0.0,False,False,False,1000,1000.0,1000.0
986,-0.06728494051429845,0.014962593516209476,0.5009492438059082,5.236870880691546e-80,-79.28092813384998,0.0010551590508805825,-2.9766820714435727,0.0,False,False,False,1000,1000.0,1000.0
987,-0.16950705420734602,0.20448877805486285,0.49800188583268196,5.790380865204931e-80,-79.23729286939573,0.0010597053329270412,-2.9748148800884833,0.0,False,False,False,1000,1000.0,1000.0
988,-0.16631705203191638,0.19950124688279303,0.49500552102331224,6.481929866997647e-80,-79.18829567224559,0.0010655076310886447,-2.97244343555295,0.0,False,False,False,1000,1000.0,1000.0
989,-0.1304200632399054,0.09725685785536159,0.49100929268867616,1.0392360771465893e-79,-78.98328578511273,0.0010989334421461407,-2.959028610200704,0.0,False,False,False,1000,1000.0,1000.0
990,-0.15518604283582366,0.1596009975062344,0.48765722509646287,1.3006678891914278e-79,-78.88583358145856,0.0011215366744326788,-2.9501865203482263,0.0,False,False,False,1000,1000.0,1000.0
991,-0.24517525119405936,0.7356608478802993,0.490029776305505,7.582241295510297e-80,-79.12020239880154,0.0010742130919284601,-2.968909558981893,0.0,False,False,False,1000,1000.0,1000.0
992,-0.26476288687885624,0.9226932668329177,0.4942521804940386,3.946743749205416e-80,-79.40376107018892,0.0010420097333009417,-2.9821282243194625,0.0,False,False,False,1000,1000.0,1000.0
993,-0.2490148588130534,0.7805486284289277,0.49703378369995416,2.2336182617269847e-80,-79.65099104831604,0.0010263950516684482,-2.988685450396054,0.0,False,False,False,1000,1000.0,1000.0
994,-0.12982556573831627,0.09226932668329177,0.4929566630686963,3.676632994594474e-80,-79.43454971970343,0.0010402009551412337,-2.9828827517798207,0.0,False,False,False,1000,1000.0,1000.0
995,-0.20358712718403155,0.3491271820448878,0.49147740102480114,3.1112037464142703e-80,-79.50707154689644,0.001034636082150587,-2.985212379971352,0.0,False,False,False,1000,1000.0,1000.0
996,-0.2011978632757243,0.3341645885286783,0.48985645339387845,2.6910281733081992e-80,-79.57008175543272,0.0010303647720492361,-2.9870089981657095,0.0,False,False,False,1000,1000.0,1000.0
997,-0.17071244495396953,0.20698254364089774,0.48698763042642146,2.9574770897303087e-80,-79.52907861097466,0.0010331728789730156,-2.9858270026796685,0.0,False,False,False,1000,1000.0,1000.0
998,-0.024328459480793985,0.004987531172069825,0.4821397997543454,2.0938645387322203e-79,-78.67905141816054,0.0012287747161852608,-2.910527733456926,0.0,False,False,False,1000,1000.0,1000.0
999,-0.17128311575914024,0.20698254364089774,0.4793079490328905,2.3011860164535103e-79,-78.63804827370247,0.0012514265694200096,-2.90259462862172,0.0,False,False,False,1000,1000.0,1000.0
1000,-0.2237851529910509,0.516209476309227,0.47957680425801164,1.601432891749256e-79,-78.79549125578481,0.0011746680716744928,-2.93008483552439,0.0,False,False,False,1000,1000.0,1000.0
1001,-0.20835076532413088,0.38902743142144636,0.4785826478579669,1.2837741771231792e-79,-78.89151136431593,0.0011396251518281124,-2.9432379743328605,0.001,True,False,False,1000,1000.0,1000.0
1002,-0.20275273750727268,0.341645885286783,0.4771016488629172,1.0981724460706045e-79,-78.95932945724803,0.0011190064089656184,-2.9511674260986096,0.002,True,False,False,1000,1000.0,1000.0
1003,-0.14770236767494527,0.1371571072319202,0.47360392550960917,1.482625238071728e-79,-78.82896861134904,0.0011620634268249986,-2.9347701669815374,0.003,True,False,False,1000,1000.0,1000.0
1004,-0.18132700927539536,0.24189526184538654,0.4711431619955089,1.5072583975100796e-79,-78.82181228783604,0.0011648386981197771,-2.9337342097165577,0.004,True,False,False,1000,1000.0,1000.0
1005,-0.2549063998595484,0.8478802992518704,0.4747228942568952,8.184467797848703e-80,-79.08700955571106,0.0010867823868104488,-2.963857408690856,0.005,True,False,False,1000,1000.0,1000.0
1006,-0.035921974893394215,0.007481296758104738,0.4699136487140358,4.731207630082609e-79,-78.3250279924248,0.0015348966296472063,-2.8139208675389003,0.006,True,False,False,1000,1000.0,1000.0
1007,-0.188025981023144,0.26184538653366585,0.4676732298606718,4.622953750996927e-79,-78.33508045131366,0.0015224761659021673,-2.8174494974459514,0.007,True,False,False,1000,1000.0,1000.0
1008,-0.21422067040672743,0.43640897755610975,0.4671633106289004,3.498990110410757e-79,-78.45605728501069,0.0013932796198217637,-2.8559617154790753,0.008,True,False,False,1000,1000.0,1000.0
1009,-0.18058452257641616,0.24189526184538654,0.46471793153931074,3.557124276112038e-79,-78.4489009614977,0.0013999782864784448,-2.853878700132993,0.009,True,False,False,1000,1000.0,1000.0
1010,-0.2809516126377431,0.9875311720698254,0.46968896167541335,1.7897552135326794e-79,-78.74720636381434,0.0011958418190214518,-2.9223262632150075,0.01,True,False,False,1000,1000.0,1000.0
1011,-0.2348323678132519,0.600997506234414,0.4707950273569806,1.1543228842175775e-79,-78.93767269445566,0.0011221004531946981,-2.9499682622284102,0.011,True,False,False,1000,1000.0,1000.0
1012,-0.22174331978150308,0.49875311720698257,0.4708837359337974,8.172491891494732e-80,-79.08764550164155,0.0010826985014718345,-2.9654924643134355,0.012,True,False,False,1000,1000.0,1000.0
1013,-0.09485102708107873,0.04738154613466334,0.46649470850237595,1.8772403846833803e-79,-78.72648011147184,0.001207867999004208,-2.9179805246854587,0.013,True,False,False,1000,1000.0,1000.0
1014,-0.27232973059341264,0.9551122194513716,0.4711384474138038,9.604233102476735e-80,-79.01753730781004,0.001099130751933561,-2.9589506410928292,0.014,True,False,False,1000,1000.0,1000.0
1015,-0.276359159955735,0.9775561097256857,0.4759993052195381,4.856930056273976e-80,-79.31363815067417,0.0010423469991132674,-2.981987679584266,0.015,True,False,False,1000,1000.0,1000.0
1016,-0.09372101141522715,0.04239401496259352,0.47155010483740895,1.1794501210176909e-79,-78.92832042071718,0.0011267115217330691,-2.948187264572134,0.016,True,False,False,1000,1000.0,1000.0
1017,-0.2126884697995024,0.428927680798005,0.4709661170456942,9.004457373081158e-80,-79.04554245352486,0.0010925546301602384,-2.9615568381250816,0.017,True,False,False,1000,1000.0,1000.0
1018,-0.13136555010395579,0.10224438902743142,0.46714978722348366,1.408016709427382e-79,-78.8513921912386,0.0011552370030460685,-2.937328908796814,0.018,True,False,False,1000,1000.0,1000.0
1019,-0.23703043309569527,0.6234413965087282,0.4685212342278632,8.916203971784825e-80,-79.04982000492852,0.0010911118877826897,-2.9621307125142335,0.019,True,False,False,1000,1000.0,1000.0
1020,-0.10915562145322133,0.07231920199501247,0.46439982134216695,1.657765841786578e-79,-78.78047681323189,0.0011870754745037895,-2.9255216676347287,0.02,True,False,False,1000,1000.0,1000.0
1021,-0.2235024071980481,0.516209476309227,0.46473306782794266,1.1536662950641797e-79,-78.93791979531423,0.0011236430420078693,-2.949371633168857,0.021,True,False,False,1000,1000.0,1000.0
1022,-0.23622810200012323,0.6159600997506235,0.46606096698552124,7.349772876955902e-80,-79.13372608129795,0.0010706109623417777,-2.970368314044154,0.022,True,False,False,1000,1000.0,1000.0
1023,-0.05924025219257656,0.014962593516209476,0.4614044490763142,3.004280536340113e-79,-78.52225951584367,0.001360993379179964,-2.8661439875024706,0.023,True,False,False,1000,1000.0,1000.0
1024,-0.2685972345899789,0.9376558603491272,0.4659777173980472,1.5512748527750547e-79,-78.80931124766138,0.0011746044624598938,-2.9301083535543366,0.024,True,False,False,1000,1000.0,1000.0
1025,-0.23203919121295397,0.5810473815461347,0.46697299040954826,1.017543495505977e-79,-78.99244701752829,0.0011058112163273908,-2.9563190092929337,0.025,True,False,False,1000,1000.0,1000.0
1026,-0.1958511107028013,0.29925187032418954,0.4651383977866281,9.300462587776739e-80,-79.03149544990599,0.0010944519909659022,-2.9608032843618197,0.026,True,False,False,1000,1000.0,1000.0
1027,-0.2749145005895138,0.970074812967581,0.4699679904715823,4.7214124410971506e-80,-79.32592805992273,0.001034538668585596,-2.9852532718039573,0.027,True,False,False,1000,1000.0,1000.0
1028,-0.21448294275592067,0.43640897755610975,0.46948871602089304,3.573510860887741e-80,-79.44690489361977,0.0010192894267735404,-2.9917024807597667,0.028,True,False,False,1000,1000.0,1000.0
1029,-0.0029584424133883847,0.0024937655860349127,0.464700065756008,3.5779749611427534e-79,-78.44636270297366,0.0014556350077949492,-2.836947508245636,0.029,True,False,False,1000,1000.0,1000.0
1030,-0.21142662777410365,0.42144638403990026,0.46412525899182394,2.755726644646066e-79,-78.55976386463439,0.0013440164529751831,-2.8715954147698444,0.03,True,False,False,1000,1000.0,1000.0
1031,-0.268962240869576,0.9376558603491272,0.46866986761950846,1.4229328430724368e-79,-78.84681559645212,0.0011626378185161255,-2.9345555543318613,0.031,True,False,False,1000,1000.0,1000.0
1032,-0.26277903777302697,0.912718204488778,0.47292812744258755,7.447080552748386e-80,-79.12801394850321,0.0010698917507486088,-2.970660161035123,0.032,True,False,False,1000,1000.0,1000.0
1033,-0.20930913428772557,0.4014962593516209,0.4720584111859655,5.876453502292754e-80,-79.23088469587303,0.0010482162431336482,-2.9795491147644544,0.033,True,False,False,1000,1000.0,1000.0
1034,-0.03830915106427879,0.007481296758104738,0.4672569819233012,3.397010329148235e-79,-78.46890313258676,0.0014403910561077236,-2.8415195839788425,0.034,True,False,False,1000,1000.0,1000.0
1035,-0.2135207174178717,0.4339152119700748,0.46673986675103296,2.5784839587339985e-79,-78.58863556608195,0.001325903710964802,-2.8774880138762318,0.035,True,False,False,1000,1000.0,1000.0
1036,-0.2121952412293645,0.4239401496259352,0.46612970062406195,1.9800773862271778e-79,-78.70331783612498,0.001241988518826049,-2.905882418840227,0.036,True,False,False,1000,1000.0,1000.0
1037,-0.28235853675962497,0.9950124688279302,0.4711921688316522,9.925168914665115e-80,-79.00326209332225,0.001103038510940052,-2.957409324552748,0.037,True,False,False,1000,1000.0,1000.0
1038,-0.24806726681556168,0.7680798004987531,0.4739529286237144,5.662454679432131e-80,-79.24699526092635,0.0010426637840303965,-2.9818557110173596,0.038,True,False,False,1000,1000.0,1000.0
1039,-0.20539848519694415,0.3740648379052369,0.4728008337365543,4.629150496517637e-80,-79.33449869980808,0.001027859756481056,-2.9880661374237727,0.039,True,False,False,1000,1000.0,1000.0
1040,-0.2734431795045678,0.9600997506234414,0.4774783191275545,2.362180750378029e-80,-79.62668687391623,0.0009949288122730506,-3.002207992161823,0.04,True,False,False,1000,1000.0,1000.0
1041,-0.17712155734100887,0.22942643391521197,0.4748412550712773,2.4658201832868143e-80,-79.60803859694289,0.000996474769391044,-3.0015336931029464,0.041,True,False,False,1000,1000.0,1000.0
1042,-0.166761299772217,0.19950124688279303,0.4719370727410329,2.7603147124117093e-80,-79.55904139979276,0.0010009775439168167,-2.9995756654401675,0.042,True,False,False,1000,1000.0,1000.0
1043,-0.16729590144349382,0.19950124688279303,0.4690547263681591,3.0899809171812134e-80,-79.51004420264263,0.001006127768674857,-2.9973468645017625,0.043,True,False,False,1000,1000.0,1000.0
1044,-0.16586326278616803,0.19201995012468828,0.4660887582039925,3.525759018165616e-80,-79.45274737458276,0.0010130649997219581,-2.9943626887809387,0.044,True,False,False,1000,1000.0,1000.0
1045,-0.2689835152984252,0.9376558603491272,0.4705822508405603,1.8205428007359686e-80,-79.73979910640048,0.0009854768869064071,-3.0063535570838975,0.045,True,False,False,1000,1000.0,1000.0
1046,-0.21264448670009883,0.428927680798005,0.4699679904715821,1.3898849771580068e-80,-79.85702113920814,0.0009782934208851734,-3.0095308671356014,0.046,True,False,False,1000,1000.0,1000.0
1047,-0.11851777557397125,0.0798004987531172,0.4658687857470753,2.460062054828263e-80,-79.60905393772198,0.0009968459349679096,-3.001371957800227,0.047,True,False,False,1000,1000.0,1000.0
1048,0.016964833820997005,0.0024937655860349127,0.4610280269475565,2.46313521287201e-79,-78.60851174707587,0.00138940385473517,-2.8571715005617846,0.048,True,False,False,1000,1000.0,1000.0
1049,-0.2508919505278684,0.8129675810473815,0.46429932631108795,1.3659086129126492e-79,-78.86457835646372,0.0011947279186563763,-2.9227309875025513,0.049,True,False,False,1000,1000.0,1000.0
1050,-0.16132812871998375,0.1745635910224439,0.4611896874728602,1.6346124943484446e-79,-78.78658518582475,0.0012425810914969747,-2.905675259382975,0.05,True,False,False,1000,1000.0,1000.0
1051,-0.14182875285097774,0.12468827930174564,0.4576178955596084,2.314578968925763e-79,-78.63552799734664,0.0013640517889381275,-2.865169140513061,0.051,True,False,False,1000,1000.0,1000.0
1052,-0.22744644344823695,0.5561097256857855,0.4583667696430566,1.551892955617745e-79,-78.8091382382246,0.0012275064315214156,-2.9109762237125754,0.052,True,False,False,1000,1000.0,1000.0
1053,-0.18624143467306625,0.256857855361596,0.4561206436644706,1.5310357795658853e-79,-78.81501465993108,0.001223760215877852,-2.912303669709042,0.053,True,False,False,1000,1000.0,1000.0
1054,-0.10218133168223809,0.059850374064837904,0.45194737038002003,3.129117776830739e-79,-78.50457809014077,0.0015117348734227324,-2.8205243682962915,0.054,True,False,False,1000,1000.0,1000.0
1055,-0.2149332953192294,0.4389027431421446,0.45155196585650303,2.3616077567699457e-79,-78.62679223340174,0.0013732092688198499,-2.862263273857029,0.055,True,False,False,1000,1000.0,1000.0
1056,-0.26058444364158767,0.8927680798004988,0.4556942221560527,1.2497076948541439e-79,-78.90319155607757,0.0011721039159903834,-2.9310338830785256,0.056,True,False,False,1000,1000.0,1000.0
1057,-0.18580749717055317,0.2543640897755611,0.4534841999478915,1.238940781744926e-79,-78.90694945131241,0.001170148839156282,-2.9317588938836767,0.057,True,False,False,1000,1000.0,1000.0
1058,-0.21274783356297128,0.428927680798005,0.45301212143769926,9.458636069635625e-80,-79.02417148412007,0.0011167201909561373,-2.952055631491936,0.058,True,False,False,1000,1000.0,1000.0
1059,-0.2487751948893619,0.773067331670823,0.4559646902643888,5.37885528020056e-80,-79.2693101403911,0.0010419605981694664,-2.9821487036095453,0.059,True,False,False,1000,1000.0,1000.0
1060,-0.24085759720834476,0.6758104738154613,0.45793042269947015,3.27150361717904e-80,-79.4852525951822,0.00100299625546346,-2.998700688350062,0.06,True,False,False,1000,1000.0,1000.0
1061,-0.2327676079535243,0.5835411471321695,0.458950509298892,2.141320460594579e-80,-79.66931833324116,0.0009817928925743235,-3.0079801161829045,0.061,True,False,False,1000,1000.0,1000.0
1062,-0.26056946201332687,0.8927680798004988,0.46305988759444683,1.1331368001660692e-80,-79.945717655917,0.0009624613002736205,-3.016616724069344,0.062,True,False,False,1000,1000.0,1000.0
1063,0.0245415894834784,0.0024937655860349127,0.45831069093435556,1.1345523370079884e-79,-78.94517546527088,0.0011662488557142748,-2.933208769360959,0.063,True,False,False,1000,1000.0,1000.0
1064,-0.22450911367231108,0.5187032418952618,0.45871105817545693,7.87653229269554e-80,-79.10366494210615,0.0010967555206338082,-2.959890170850744,0.064,True,False,False,1000,1000.0,1000.0
1065,-0.2532652703827119,0.8403990024937655,0.46230654706517277,4.2959804676141006e-80,-79.36693770189571,0.001024626907139231,-2.9894342435517567,0.065,True,False,False,1000,1000.0,1000.0
1066,-0.23887963907597276,0.655860349127182,0.4640299748142082,2.652324240695696e-80,-79.57637338549449,0.0009911798107171761,-3.003847552660465,0.066,True,False,False,1000,1000.0,1000.0
1067,-0.27038629248815993,0.942643391521197,0.4685811590426917,1.3659125811070664e-80,-79.86457709476699,0.0009645767412536068,-3.015663214389045,0.067,True,False,False,1000,1000.0,1000.0
1068,-0.25804434998439196,0.885286783042394,0.4725177106983784,7.258567491804965e-81,-80.13914908064844,0.0009509299121453807,-3.021851491359347,0.068,True,False,False,1000,1000.0,1000.0
1069,-0.20823807888768886,0.38902743142144636,0.47147628441334455,5.818764905413219e-81,-80.23516918917954,0.000947686647797875,-3.023335238219289,0.069,True,False,False,1000,1000.0,1000.0
1070,-0.19244404475174032,0.2793017456359102,0.4693657646927458,5.50508450751189e-81,-80.25923600986853,0.0009469330172158715,-3.0236807404078956,0.07,True,False,False,1000,1000.0,1000.0
1071,-0.2229424750705309,0.513715710723192,0.4696170022704433,3.840365597699974e-81,-80.415627429407,0.0009426700727946198,-3.0256402803657667,0.071,True,False,False,1000,1000.0,1000.0
1072,-0.2516642239280542,0.8254364089775561,0.4729598888351261,2.1134927595463753e-81,-80.67499923564874,0.0009378570422714527,-3.027863356167081,0.072,True,False,False,1000,1000.0,1000.0
1073,-0.26466254865807876,0.9226932668329177,0.4772610761653082,1.1001251493631307e-81,-80.95855790703612,0.0009346165822741518,-3.0293665178481115,0.073,True,False,False,1000,1000.0,1000.0
1074,-0.2624928227521949,0.9102244389027432,0.48143931216734287,5.765511614889227e-82,-81.23916214861825,0.000932530127837194,-3.0303371282677136,0.074,True,False,False,1000,1000.0,1000.0
1075,-0.1453515486965664,0.12967581047381546,0.4778515154898822,8.005313979317385e-82,-81.09662162978954,0.0009337585487074,-3.0297654091235793,0.075,True,False,False,1000,1000.0,1000.0
1076,-0.22620934741070803,0.5486284289276808,0.4784600687336385,5.403923849525025e-82,-81.26729077955453,0.0009320514011779394,-3.0305601363237167,0.076,True,False,False,1000,1000.0,1000.0
1077,-0.20715633549015455,0.38902743142144636,0.47748315777719874,4.332006622882913e-82,-81.36331088808565,0.0009311771105569353,-3.0309677080388964,0.077,True,False,False,1000,1000.0,1000.0
1078,-0.2182318146369704,0.47381546134663344,0.477351893897098,3.146693927897993e-82,-81.50214549791596,0.0009299750949874636,-3.03152868182708,0.078,True,False,False,1000,1000.0,1000.0
1079,-0.2712221891960664,0.9451371571072319,0.4818926564186548,1.618367274113274e-82,-81.79092291225388,0.0009280084426392435,-3.0324480727305367,0.079,True,False,False,1000,1000.0,1000.0
1080,-0.22006359995980235,0.4837905236907731,0.48179724817309977,1.1633714814576247e-82,-81.93428158657288,0.0009271821400662749,-3.03283494260245,0.08,True,False,False,1000,1000.0,1000.0
1081,-0.25109867780927986,0.8129675810473815,0.4850020471210035,6.451367826807521e-83,-82.19034819596074,0.0009258601404231898,-3.0334546124864255,0.081,True,False,False,1000,1000.0,1000.0
1082,-0.26336341502449956,0.9177057356608479,0.48921961265989267,3.367209091557312e-83,-82.47272991465138,0.0009246654107774134,-3.0340153878448435,0.082,True,False,False,1000,1000.0,1000.0
1083,-0.19317787516646756,0.286783042394015,0.48713427873103327,3.143861141547418e-83,-82.50253664418207,0.0009245223903591599,-3.034082566504072,0.083,True,False,False,1000,1000.0,1000.0
1084,-0.17984939786093584,0.24189526184538654,0.48462947109837345,3.1960949972535953e-83,-82.49538032066908,0.0009245699645471549,-3.0340602190996524,0.084,True,False,False,1000,1000.0,1000.0
1085,0.001550591789634126,0.0024937655860349127,0.479778042456049,3.2000876221673097e-82,-81.49483813002297,0.0009584537940997681,-3.018428819093896,0.085,True,False,False,1000,1000.0,1000.0
1086,-0.03189356570382218,0.007481296758104738,0.47499795287899643,1.8498794727875316e-81,-80.7328565667367,0.001142466350149542,-2.942156582645058,0.086,True,False,False,1000,1000.0,1000.0
1087,-0.27907821489050405,0.9850374064837906,0.4799910671083486,9.319381191767929e-82,-81.03061292390382,0.0010316369616092391,-2.9864731063020615,0.087,True,False,False,1000,1000.0,1000.0
1088,-0.13442895040101888,0.1172069825436409,0.4763138174464338,1.361069611942232e-81,-80.86611966222556,0.0010838376045981429,-2.9650357848735927,0.088,True,False,False,1000,1000.0,1000.0
1089,-0.27175755662882095,0.9501246882793017,0.4809632634830835,6.981681626980901e-82,-81.15603995941727,0.0010027902792673446,-2.9987898846071337,0.089,True,False,False,1000,1000.0,1000.0
1090,-0.10573225283512033,0.06234413965087282,0.4767754742496992,1.39808065627665e-81,-80.85446777310717,0.001089205639860116,-2.9628901185680387,0.09,True,False,False,1000,1000.0,1000.0
1091,-0.26671655534687516,0.9351620947630923,0.4813012245505639,7.228676403065044e-82,-81.14094121632492,0.001005434444776169,-2.9976462405322746,0.091,True,False,False,1000,1000.0,1000.0
1092,0.018425187863884696,0.0024937655860349127,0.4765155519162294,7.237706608213576e-81,-80.14039902567882,0.0018212575091513497,-2.7396286445966838,0.092,True,False,False,1000,1000.0,1000.0
1093,-0.25357215156336527,0.8403990024937655,0.48011302589297916,3.947555226561032e-81,-80.40367178546838,0.001408866943612437,-2.8511300206475734,0.093,True,False,False,1000,1000.0,1000.0
1094,-0.03429151915547535,0.007481296758104738,0.4753890150246275,2.2819691969448803e-80,-79.6416902221821,0.0037783085346399714,-2.4227025807126257,0.094,True,False,False,1000,1000.0,1000.0
1095,-0.28301883846525405,1.0,0.48058907457723854,1.140984598472438e-80,-79.94272021784609,0.0023453586468820302,-2.6297907365514117,0.095,True,False,False,1000,1000.0,1000.0
1096,-0.0713652184086816,0.0199501246882793,0.4760335479708689,4.0390290735927774e-80,-79.39372302069594,0.005987093078655082,-2.2227839900199973,0.096,True,False,False,1000,1000.0,1000.0
1097,-0.08894749444122063,0.032418952618453865,0.47163868934628583,1.121624517144361e-79,-78.95015250620325,0.01500758624091931,-1.8236891522967422,0.097,True,False,False,1000,1000.0,1000.0
1098,-0.24581241335066784,0.7481296758104738,0.4744106152529126,6.483791743912818e-80,-79.18817094291697,0.009059378363949528,-2.042901601701637,0.098,True,False,False,1000,1000.0,1000.0
1099,-0.245280074011669,0.7406483790523691,0.47707770375057396,3.766977472958567e-80,-79.42400697692946,0.005644275266209258,-2.2483918142513892,0.099,True,False,False,1000,1000.0,1000.0
1100,-0.21779331122900636,0.4688279301745636,0.4770074812967582,2.750782729997011e-80,-79.5605437109152,0.0043666704616190915,-2.3598495816304212,0.1,True,False,False,1000,1000.0,1000.0
1101,-0.132281821108158,0.10972568578553615,0.47338717881912146,4.15214146329089e-80,-79.38172785851218,0.0061289402842244385,-2.2126146100654376,0.101,True,False,False,1000,1000.0,1000.0
1102,-0.2601527632757542,0.8927680798004988,0.4775639260058809,2.1972163336280275e-80,-79.65812718118801,0.0036701491891597935,-2.435316281602961,0.102,True,False,False,1000,1000.0,1000.0
1103,-0.17753762346814622,0.22942643391521197,0.47511085470403586,2.2936180398728546e-80,-79.63947890421467,0.0037914336770994306,-2.421196536650033,0.103,True,False,False,1000,1000.0,1000.0
1104,-0.22987233277129193,0.5586034912718204,0.4759344176871256,1.5344024287790133e-80,-79.81406072273565,0.002835981353840713,-2.5472966289017736,0.104,True,False,False,1000,1000.0,1000.0
1105,-0.21178361344042185,0.42144638403990026,0.47538578925819774,1.1817840265839863e-80,-79.92746188439638,0.0023920325875905132,-2.621232908080644,0.105,True,False,False,1000,1000.0,1000.0
1106,-0.22879265085044526,0.5586034912718204,0.47619123832210514,7.905990662609331e-81,-80.10204370291736,0.0018992579249870667,-2.7214160527499396,0.106,True,False,False,1000,1000.0,1000.0
1107,-0.21802009537961498,0.4688279301745636,0.4760895026116302,5.773239350205845e-81,-80.23858043690309,0.0016303758686567666,-2.7877122613226617,0.107,True,False,False,1000,1000.0,1000.0
1108,-0.12962509206186146,0.09226932668329177,0.47225170903586794,9.503003554531485e-81,-80.02213910829047,0.002101123670349941,-2.677548384638369,0.108,True,False,False,1000,1000.0,1000.0
1109,-0.25255129354314076,0.8329177057356608,0.4757831788687486,5.206307903943837e-81,-80.28347015105015,0.0015584539845358346,-2.8073060163304824,0.109,True,False,False,1000,1000.0,1000.0
1110,-0.2271814810621101,0.5536159600997507,0.47650401359784605,3.4986101549124017e-81,-80.45610444762936,0.0013425069641506708,-2.8720834527536483,0.11,True,False,False,1000,1000.0,1000.0
1111,-0.2646776301123223,0.9226932668329177,0.4808865894964084,1.8211129429478025e-81,-80.73966311901674,0.0011299908511106678,-2.946925072736259,0.111,True,False,False,1000,1000.0,1000.0
1112,-0.21810576164374573,0.4688279301745636,0.48073485440627284,1.3298423122505214e-81,-80.87619985300248,0.0010675355710255917,-2.971617645068509,0.112,True,False,False,1000,1000.0,1000.0
1113,-0.20816209180674122,0.38902743142144636,0.4797914417935261,1.0660560482482623e-81,-80.9722199615336,0.001033840417021591,-2.9855464935009444,0.113,True,False,False,1000,1000.0,1000.0
1114,-0.16476946062013476,0.18453865336658354,0.47681319090333874,1.2408130980365551e-81,-80.90629363075297,0.0010562952599829348,-2.9762146690578994,0.114,True,False,False,1000,1000.0,1000.0
1115,-0.2146872067564618,0.43640897755610975,0.4763702683589533,9.391382637046254e-82,-81.02727046445001,0.0010173371399186668,-2.992535100427731,0.115,True,False,False,1000,1000.0,1000.0
1116,-0.15834154494427433,0.16708229426433915,0.47325827222987316,1.1487732782628597e-81,-80.9397656751543,0.0010445883564876924,-2.981054819338894,0.116,True,False,False,1000,1000.0,1000.0
1117,-0.05553883067457466,0.012468827930174564,0.4686454262354066,5.143888111074932e-81,-80.28870848667621,0.0015667126750390026,-2.8050106430251116,0.117,True,False,False,1000,1000.0,1000.0
1118,-0.23131925601727582,0.5760598503740648,0.4696673738539225,3.388657797956e-81,-80.46997228597617,0.0013370476586303174,-2.8738531121761057,0.118,True,False,False,1000,1000.0,1000.0
1119,-0.2666366105066768,0.9301745635910225,0.47420354586171404,1.756772355429384e-81,-80.7552845112344,0.0011231375857879452,-2.9495670388512316,0.119,True,False,False,1000,1000.0,1000.0
1120,-0.20119803252323182,0.3341645885286783,0.472779618118882,1.5195160098396166e-81,-80.81829471977069,0.0010919300894020301,-2.96180516635551,0.12,True,False,False,1000,1000.0,1000.0
1121,0.03279223236233231,0.0024937655860349127,0.4680404709618987,1.5214142192116429e-80,-79.81775252912458,0.0029004172601071426,-2.5375395190918955,0.121,True,False,False,1000,1000.0,1000.0
1122,-0.22033832210324228,0.486284289276808,0.468120866986762,1.0908683860271938e-80,-79.96222764415971,0.0023316217491869255,-2.6323419022684384,0.122,True,False,False,1000,1000.0,1000.0
1123,-0.1396363956420006,0.12219451371571072,0.464601183608144,1.5603301719034948e-80,-79.80678349352786,0.00295217019575324,-2.5298586085882255,0.123,True,False,False,1000,1000.0,1000.0
1124,-0.24145797422494686,0.683291770573566,0.4666727459957072,9.438074816382112e-81,-80.02511658429195,0.0021369198308062807,-2.6702117706256097,0.124,True,False,False,1000,1000.0,1000.0
1125,-0.27476359121109384,0.970074812967581,0.4716076723613851,4.791271771431797e-81,-80.31954919430869,0.0015220675032525254,-2.8175660863039553,0.125,True,False,False,1000,1000.0,1000.0
1126,-0.1324304110860175,0.11221945137157108,0.4679635488393444,7.151328687840417e-81,-80.14561326055025,0.0018347319676925704,-2.736427371986473,0.126,True,False,False,1000,1000.0,1000.0
1127,-0.264835532412287,0.9226932668329177,0.47242379126809847,3.722443100559224e-81,-80.42917193193763,0.001380090046567147,-2.860092576315138,0.127,True,False,False,1000,1000.0,1000.0
1128,-0.21215467218650075,0.42144638403990026,0.47189240828277573,2.866994807619811e-81,-80.54257309359836,0.0012664842128256252,-2.8974002194742607,0.128,True,False,False,1000,1000.0,1000.0
1129,-0.1259234163240196,0.08728179551122195,0.4680324065458244,4.852159570743813e-81,-80.3140649251274,0.001530662178591503,-2.8151206487285707,0.129,True,False,False,1000,1000.0,1000.0
1130,-0.17533006096025072,0.22194513715710723,0.46555489385987775,5.149703943842404e-81,-80.28821773780373,0.0015703062022259702,-2.8040156539787784,0.13,True,False,False,1000,1000.0,1000.0
1131,-0.12546837180416726,0.08728179551122195,0.46177255865311856,8.715462340985726e-81,-80.05970956933277,0.002045939229876506,-2.6891072701943637,0.131,True,False,False,1000,1000.0,1000.0
1132,-0.2546219600470872,0.8478802992518704,0.46556109725685807,4.732527680124186e-81,-80.32490683720779,0.0015143031512355324,-2.8197871738917115,0.132,True,False,False,1000,1000.0,1000.0
1133,-0.20866545975380213,0.3915211970074813,0.46480552350467114,3.7816865351531774e-81,-80.42231447276629,0.0013872299404743662,-2.85785154642317,0.133,True,False,False,1000,1000.0,1000.0
1134,-0.23251715523291916,0.5835411471321695,0.46594719668490475,2.4752541035736687e-81,-80.60638021082525,0.00121236605680529,-2.9163662312853775,0.134,True,False,False,1000,1000.0,1000.0
1135,-0.12882805988696822,0.09226932668329177,0.46221262763489285,4.0743761201916097e-81,-80.38993888221263,0.0014269070291204322,-2.845604322649424,0.135,True,False,False,1000,1000.0,1000.0
1136,-0.19708395846783794,0.30673316708229426,0.4606322502202205,3.6783305377973408e-81,-80.43434924728622,0.001373697612881855,-2.8621088564393538,0.136,True,False,False,1000,1000.0,1000.0
1137,-0.15513709715211926,0.1596009975062344,0.45759680400987574,4.603656976075504e-81,-80.33689704363205,0.0014982112574802827,-2.8244269439869423,0.137,True,False,False,1000,1000.0,1000.0
1138,-0.15842807892386745,0.16708229426433915,0.4546735152169328,5.631288086955511e-81,-80.24939225433636,0.0016366634228241492,-2.786040623361033,0.138,True,False,False,1000,1000.0,1000.0
1139,-0.18361283260070577,0.24937655860349128,0.4525684544856764,5.638322803111088e-81,-80.24885006369026,0.0016376121682788404,-2.7857889433079825,0.139,True,False,False,1000,1000.0,1000.0
1140,-0.26487141213104054,0.9226932668329177,0.45719656083671434,2.934886191548377e-81,-80.53240873507764,0.0012726413210090168,-2.895293979893707,0.14,True,False,False,1000,1000.0,1000.0
1141,-0.21083320124813743,0.4114713216957606,0.45672088435627356,2.287660025829603e-81,-80.64060851653848,0.0011850948916786546,-2.9262468738880756,0.141,True,False,False,1000,1000.0,1000.0
1142,0.0034986452731164963,0.0024937655860349127,0.45219687100656303,2.2905178158580206e-80,-79.64006632589238,0.003980808301471547,-2.4000287356582106,0.142,True,False,False,1000,1000.0,1000.0
1143,-0.26613649034917897,0.9276807980049875,0.4569255964566197,1.1890617115514555e-80,-79.92479560518721,0.0024868778460736163,-2.6043455464868233,0.143,True,False,False,1000,1000.0,1000.0
1144,-0.22870870254522985,0.5586034912718204,0.45796925596456645,7.954677485331532e-81,-80.09937742370818,0.0019527845229375801,-2.7093456756378984,0.144,True,False,False,1000,1000.0,1000.0
1145,-0.19580480813512602,0.29925187032418954,0.4564258507958957,7.270665153568494e-81,-80.13842585608589,0.001859900896054718,-2.730510196342966,0.145,True,False,False,1000,1000.0,1000.0
1146,-0.22289534842508135,0.5112219451371571,0.45699780399746914,5.084396417388054e-81,-80.29376059596765,0.0015627936141517716,-2.8060983720468906,0.146,True,False,False,1000,1000.0,1000.0
1147,-0.2378020133398258,0.6408977556109726,0.45885051053957143,3.175521320996829e-81,-80.4981849669872,0.0013030981621354502,-2.8850228677348326,0.147,True,False,False,1000,1000.0,1000.0
1148,-0.2739784382485042,0.9650872817955112,0.46390727162194023,1.6162247057724484e-81,-80.79149825885054,0.0010905893150212444,-2.962338761600641,0.148,True,False,False,1000,1000.0,1000.0
1149,-0.11602761849979315,0.0798004987531172,0.4601349859182889,2.860677779881326e-81,-80.54353105736438,0.0012607724069918951,-2.899363304631084,0.149,True,False,False,1000,1000.0,1000.0
1150,0.020116882729206642,0.0024937655860349127,0.45562263495490135,2.8642513949908942e-80,-79.54298886671828,0.004793332968965527,-2.319362401685928,0.15,True,False,False,1000,1000.0,1000.0
1151,-0.22120220545813712,0.4912718204488778,0.4560076177714916,2.0432438991445774e-80,-79.68967978915298,0.003668193539751435,-2.4355477583268126,0.151,True,False,False,1000,1000.0,1000.0
1152,-0.2716717629612065,0.9501246882793017,0.4609470105829953,1.0480932249851726e-80,-79.97960008634467,0.002304035095476131,-2.6375109099469416,0.152,True,False,False,1000,1000.0,1000.0
1153,0.017055015280243113,0.0024937655860349127,0.4564293246982047,1.0494025237155191e-79,-78.97905789569856,0.015259348149397646,-1.816464018226891,0.153,True,False,False,1000,1000.0,1000.0
1154,-0.13933958756318765,0.12219451371571072,0.4531288693688664,1.5010192257823656e-79,-78.82361374506671,0.021453697989767633,-1.6684978373661037,0.154,True,False,False,1000,1000.0,1000.0
1155,0.03636363145589516,0.0024937655860349127,0.4486801652584956,1.5028943286068549e-78,-77.8230715544206,0.20700871019768158,-0.6840113805759082,0.155,True,False,False,1000,1000.0,1000.0
1156,-0.016131947995273066,0.004987531172069825,0.44428679544918814,1.0640343254251963e-77,-76.97304436160647,1.4603463167988568,0.16445585964707748,0.156,True,False,False,1000,1000.0,1000.0
1157,-0.22690514545900276,0.5536159600997507,0.445361347874096,7.1502518959510945e-78,-77.14567865818569,0.9816279105546051,-0.00805310184225149,0.157,True,False,False,1000,1000.0,1000.0
1158,-0.26744424014366336,0.9376558603491272,0.4502583094502549,3.692067309635684e-78,-77.43273039000341,0.5072856365604986,-0.2947474342543039,0.158,True,False,False,1000,1000.0,1000.0
1159,-0.18765879529328794,0.26184538653366585,0.4484310368357713,3.6075898063504348e-78,-77.44278284889226,0.49569825339346246,-0.30478261134079954,0.159,True,False,False,1000,1000.0,1000.0
1160,-0.2631633858133075,0.9152119700748129,0.4531030632374288,1.88549901397999e-78,-77.7245736903722,0.2594867766544203,-0.5858847687301327,0.16,True,False,False,1000,1000.0,1000.0
1161,-0.23159817481847028,0.5810473815461347,0.4544169427178322,1.2367745496719392e-78,-77.9077094602391,0.17050389399860338,-0.7682656980627178,0.161,True,False,False,1000,1000.0,1000.0
1162,-0.15135744742083962,0.14713216957605985,0.45140854331832125,1.6121547402982724e-78,-77.79259327541406,0.22199348471105274,-0.653659771475306,0.162,True,False,False,1000,1000.0,1000.0
1163,-0.19704246118954744,0.30673316708229426,0.4500213396856118,1.4554468801999064e-78,-77.83700364048765,0.20049834263018193,-0.697889213016574,0.163,True,False,False,1000,1000.0,1000.0
1164,-0.2474424957267698,0.7630922693266833,0.4531729134874258,8.330629826436145e-79,-78.07932216308234,0.11512751493121269,-0.9388208696392353,0.164,True,False,False,1000,1000.0,1000.0
1165,-0.009702885264773031,0.004987531172069825,0.448750511780251,5.898003551557599e-78,-77.22929497026821,0.8098770995311338,-0.09158088117706407,0.165,True,False,False,1000,1000.0,1000.0
1166,-0.1830626468004508,0.24937655860349128,0.44676108236870515,5.90537145393253e-78,-77.2287527796221,0.8108877435248053,-0.09103926384326226,0.166,True,False,False,1000,1000.0,1000.0
1167,-0.09973071134784883,0.057356608478802994,0.44285815312465104,1.232893301546235e-77,-76.90907450698478,1.6919987381485042,0.22840003481686644,0.167,True,False,False,1000,1000.0,1000.0
1168,-0.04444269353526242,0.00997506234413965,0.4385279338966017,6.172167280887054e-77,-76.20956231200265,8.46713501064948,0.927736484764284,0.168,True,False,False,1000,1000.0,1000.0
1169,-0.25236202264506913,0.8329177057356608,0.4424107641344401,3.38147861510824e-77,-76.47089335476232,4.639184239610917,0.6664416203431859,0.169,True,False,False,1000,1000.0,1000.0
1170,-0.11804315045471714,0.0798004987531172,0.43878624334685684,5.985133566412607e-77,-76.22292615327616,8.210583897673832,0.9143740431755553,0.17,True,False,False,1000,1000.0,1000.0
1171,-0.2363794878533627,0.6159600997506235,0.4405415565563702,3.813006632817556e-77,-76.41873243925987,5.231105348669249,0.718593466325472,0.171,True,False,False,1000,1000.0,1000.0
1172,-0.2653743923177186,0.9226932668329177,0.44533839530526914,1.984764070046476e-77,-76.70229111064727,2.7233282148931983,0.43509998556585133,0.172,True,False,False,1000,1000.0,1000.0
1173,-0.2156870902910754,0.44389027431421446,0.4453465837892831,1.489501959366324e-77,-76.8269589211556,2.043983278417229,0.3104773385659867,0.173,True,False,False,1000,1000.0,1000.0
1174,-0.2143192185232124,0.43640897755610975,0.4452622175903526,1.127364214737453e-77,-76.94793575485262,1.5472432187505234,0.18955858794544178,0.174,True,False,False,1000,1000.0,1000.0
1175,-0.21140662252280162,0.42144638403990026,0.4450468356472005,8.682865695013838e-78,-77.06133691651335,1.191869311752281,0.0762286377058723,0.175,True,False,False,1000,1000.0,1000.0
1176,-0.22543413234323573,0.5336658354114713,0.4459354102306425,5.942899520040694e-78,-77.22600161254185,0.8160309894595994,-0.08829334823664366,0.176,True,False,False,1000,1000.0,1000.0
1177,-0.22552842604896262,0.5336658354114713,0.4468263421049368,4.067557410865103e-78,-77.39066630857033,0.5587920271415673,-0.252749799038035,0.177,True,False,False,1000,1000.0,1000.0
1178,-0.1938747808373138,0.286783042394015,0.4452524162231238,3.797755154883397e-78,-77.42047303810104,0.5217834506348206,-0.2825096995017135,0.178,True,False,False,1000,1000.0,1000.0
1179,-0.18328937401025958,0.24937655860349128,0.443295244475875,3.8024993855337296e-78,-77.41993084745492,0.5224342141527687,-0.28196838890912684,0.179,True,False,False,1000,1000.0,1000.0
1180,-0.2014711638019927,0.33665835411471323,0.4422298730784978,3.2767586831124927e-78,-77.48455554105632,0.4503185509519483,-0.3464801618309448,0.18,True,False,False,1000,1000.0,1000.0
1181,-0.1219608408849604,0.08478802992518704,0.43867011575538756,5.62661488871829e-78,-77.24975280893133,0.7726479958641606,-0.11201831755861442,0.181,True,False,False,1000,1000.0,1000.0
1182,-0.25671293058138217,0.8678304239401496,0.4429036860584856,3.019950049717781e-78,-77.52000024025851,0.4150918155515479,-0.38185582960833175,0.182,True,False,False,1000,1000.0,1000.0
1183,-0.27643029599042046,0.9775561097256857,0.4482026277589608,1.5272105548060764e-78,-77.81610108312263,0.21033240655481686,-0.6770938090841607,0.183,True,False,False,1000,1000.0,1000.0
1184,-0.017885032227478614,0.004987531172069825,0.4438021860770959,1.081249973157901e-77,-76.96607389030851,1.4840019244334457,0.1714344641305314,0.184,True,False,False,1000,1000.0,1000.0
1185,-0.2378018208399379,0.6408977556109726,0.44577300529770103,6.753077575438209e-78,-77.17049826132805,0.9271679214751538,-0.032841602677904924,0.185,True,False,False,1000,1000.0,1000.0
1186,-0.2066088942057817,0.3865336658354115,0.4451855436036775,5.430978458848423e-78,-77.26512191976708,0.7458144480947166,-0.1273692076373138,0.186,True,False,False,1000,1000.0,1000.0
1187,-0.26227912184246166,0.9077306733167082,0.44976563566208855,2.850162220080951e-78,-77.5451304209455,0.3918013270563843,-0.40693409735534863,0.187,True,False,False,1000,1000.0,1000.0
1188,-0.1703612941435621,0.20698254364089774,0.44733812235580206,3.1323676026556756e-78,-77.50412727648742,0.4305117891439356,-0.36601495131821393,0.188,True,False,False,1000,1000.0,1000.0
1189,-0.2420016533469213,0.685785536159601,0.44967444572647985,1.8912483722434918e-78,-77.72325143275644,0.26026564605488506,-0.5845831531102098,0.189,True,False,False,1000,1000.0,1000.0
1190,-0.24764619049768605,0.7655860349127181,0.452775523876875,1.0807408570845362e-78,-77.96627842984893,0.1490868404203549,-0.8265606891093659,0.19,True,False,False,1000,1000.0,1000.0
1191,-0.11349081541347639,0.0798004987531172,0.4490227168397415,1.912884603625724e-78,-77.71831122836277,0.2632340700441656,-0.5796579012488249,0.191,True,False,False,1000,1000.0,1000.0
1192,-0.10924193415906769,0.07231920199501247,0.4452280989069614,3.556574933912595e-78,-77.44896803666613,0.4887037694343836,-0.3109543111902867,0.192,True,False,False,1000,1000.0,1000.0
1193,-0.24754637743908786,0.7630922693266833,0.4483491519956327,2.0356984255130473e-78,-77.6912865592608,0.28008049272392044,-0.552717138221703,0.193,True,False,False,1000,1000.0,1000.0
1194,-0.23858946840102596,0.6508728179551122,0.45035446210344804,1.2616397907575438e-78,-77.89906462228384,0.17390023866515023,-0.7596998219599864,0.194,True,False,False,1000,1000.0,1000.0
1195,0.02164248778028688,0.0024937655860349127,0.4458804481333979,1.2632158560700346e-77,-76.89852243163773,1.7336392541417787,0.23895873198974998,0.195,True,False,False,1000,1000.0,1000.0
1196,-0.18646446971166675,0.2593516209476309,0.4439794791627895,1.240232447495816e-77,-76.90649691064101,1.7021119911927827,0.23098813128144852,0.196,True,False,False,1000,1000.0,1000.0
1197,-0.2115239243749017,0.42144638403990026,0.4436951154452179,9.552167464098871e-78,-77.01989807230174,1.3111443674417813,0.11765051360574533,0.197,True,False,False,1000,1000.0,1000.0
1198,-0.26023549593445633,0.8927680798004988,0.4480898500018611,5.054784033546273e-78,-77.29629739497757,0.6942196715515473,-0.1585030842323902,0.198,True,False,False,1000,1000.0,1000.0
1199,0.015455701592003046,0.0024937655860349127,0.4435819654842991,5.061098569466721e-77,-76.29575520433147,6.943358634423222,0.8415695977682233,0.199,True,False,False,1000,1000.0,1000.0
1200,0.008671054041074266,0.0024937655860349127,0.43908425453778477,5.0674209936299945e-76,-75.29521301368537,69.51281999317324,1.8420649073073916,0.2,True,False,False,1000,1000.0,1000.0
1201,-0.21054630476973474,0.4114713216957606,0.43868153000583116,3.949910042358786e-76,-75.40341279514621,54.18344278449919,1.7338665963931232,0.201,True,False,False,1000,1000.0,1000.0
1202,-0.23945727031720582,0.6583541147132169,0.44073423406657497,2.434038436868426e-76,-75.61367256793501,33.38958129201362,1.5236109730014156,0.202,True,False,False,1000,1000.0,1000.0
1203,-0.25006858594938897,0.7855361596009975,0.44403667448294687,1.3731385055901629e-76,-75.8622856541837,18.836761247989052,1.2750062332211278,0.203,True,False,False,1000,1000.0,1000.0
1204,-0.23792864434513605,0.6408977556109726,0.4458676691356187,8.57610273319978e-77,-76.06671002520324,11.765038793131081,1.0705933635235136,0.204,True,False,False,1000,1000.0,1000.0
1205,-0.1530918010966707,0.1546134663341646,0.4428401632734085,1.0905267441043478e-76,-75.96236367930625,14.960054370927129,1.174933171934239,0.205,True,False,False,1000,1000.0,1000.0
1206,-0.2089519405106397,0.39900249376558605,0.44227887991464127,8.632140888330568e-77,-76.06388147998811,11.84190860163481,1.0734217047818841,0.206,True,False,False,1000,1000.0,1000.0
1207,-0.21594025096118963,0.4463840399002494,0.4421695760598503,6.460024947492253e-77,-76.18976580483195,8.8623232743021,0.9475475879078328,0.207,True,False,False,1000,1000.0,1000.0
1208,-0.17111812992914466,0.20698254364089774,0.43966898673713734,7.099656544215032e-77,-76.14876266037389,9.739733651861677,0.9885470805841226,0.208,True,False,False,1000,1000.0,1000.0
1209,-0.18351439644639078,0.24937655860349128,0.43760164265952034,7.108525575211035e-77,-76.14822046972778,9.751899686843219,0.9890892252523968,0.209,True,False,False,1000,1000.0,1000.0
1210,-0.24986607849439718,0.7855361596009975,0.440868847781045,4.010203798528746e-77,-76.39683355597647,5.501796854399082,0.7405045506770253,0.21,True,False,False,1000,1000.0,1000.0
1211,-0.23604919571864885,0.6109725685785536,0.44240915125122515,2.5652257602043426e-77,-76.59087440751262,3.5196573425016777,0.5465003846416532,0.211,True,False,False,1000,1000.0,1000.0
1212,-0.19166812865288263,0.2743142144638404,0.44059912408034635,2.4489021953850864e-77,-76.61102855944561,3.360091195164154,0.5263510645979103,0.212,True,False,False,1000,1000.0,1000.0
1213,-0.24375482492736605,0.7231920199501247,0.4432667088497662,1.43984131877958e-77,-76.84168536774898,1.9759177535415842,0.2957688633657636,0.213,True,False,False,1000,1000.0,1000.0
1214,-0.13341448966762304,0.1172069825436409,0.43987096934281217,2.1028480589900045e-77,-76.67719210607073,2.885393740277135,0.46020508527749404,0.214,True,False,False,1000,1000.0,1000.0
1215,-0.24248368760923006,0.6982543640897756,0.44229848264909866,1.2582619651294527e-77,-76.90022893109574,1.726836964383382,0.23725133651880845,0.215,True,False,False,1000,1000.0,1000.0
1216,-0.21793133155567013,0.4688279301745636,0.44245704147591225,9.188282405022678e-78,-77.03676566508146,1.2612202576310283,0.10079093773929633,0.216,True,False,False,1000,1000.0,1000.0
1217,-0.2571317104532375,0.8728179551122195,0.4466141859282143,4.917478880435046e-78,-77.3082574966105,0.6753743641923587,-0.1704554283039492,0.217,True,False,False,1000,1000.0,1000.0
1218,-0.20924471633811442,0.4014962593516209,0.44605947817024605,3.8803576495111833e-78,-77.41112824398031,0.5331075009903563,-0.27318520677197383,0.218,True,False,False,1000,1000.0,1000.0
1219,-0.15743952362365876,0.16708229426433915,0.44315740499497525,4.746533444689175e-78,-77.32362345468461,0.6519251139708909,-0.18580228840467783,0.219,True,False,False,1000,1000.0,1000.0
1220,-0.2562069657010861,0.8553615960099751,0.4471265865187776,2.5660887692542433e-78,-77.5907283240599,0.35282243743679165,-0.4524438040812183,0.22,True,False,False,1000,1000.0,1000.0
1221,-0.16713991256784888,0.19950124688279303,0.4445308370863884,2.872558441664379e-78,-77.54173112690977,0.3948625198377417,-0.4035540873324556,0.221,True,False,False,1000,1000.0,1000.0
1222,-0.1827223475618196,0.24937655860349128,0.4424471160407438,2.876146898331021e-78,-77.54118893626365,0.3953547684473423,-0.40301301872842676,0.222,True,False,False,1000,1000.0,1000.0
1223,-0.06995456682322931,0.017456359102244388,0.4380739693055918,1.0884393501858537e-77,-76.96319576562468,1.4938924677236523,0.17431933753628032,0.223,True,False,False,1000,1000.0,1000.0
1224,0.04707793927736914,0.0024937655860349127,0.43355181697497547,1.0897990500915992e-76,-75.96265357497857,14.950229540126651,1.1746478607035982,0.224,True,False,False,1000,1000.0,1000.0
1225,-0.1905655452395491,0.26433915211970077,0.4316816168533889,1.0598287172509982e-76,-75.97476431696485,14.539108875540808,1.1625377887585548,0.225,True,False,False,1000,1000.0,1000.0
1226,-0.2755008583748589,0.9775561097256857,0.4369238595054652,5.359630380057339e-77,-76.27086515982896,7.352935228475446,0.8664607403169605,0.226,True,False,False,1000,1000.0,1000.0
1227,-0.16197237425910138,0.1770573566084788,0.43416719395541,6.368656955434175e-77,-76.1959521435424,8.737076455318483,0.9413661360983525,0.227,True,False,False,1000,1000.0,1000.0
1228,0.004461375064497397,0.0024937655860349127,0.4297130308556965,6.376612807324822e-76,-75.1954099528963,87.47257664428356,1.9418719195505558,0.228,True,False,False,1000,1000.0,1000.0
1229,-0.08410582677136713,0.032418952618453865,0.42557821863252315,1.7707635005138232e-75,-74.7518394384036,242.90689975460458,2.385439851086698,0.229,True,False,False,1000,1000.0,1000.0
1230,-0.23623447624416577,0.6159600997506235,0.42724829716752916,1.1281173423599036e-75,-74.94764572438731,154.751330804282,2.1896343924803365,0.23,True,False,False,1000,1000.0,1000.0
1231,-0.2669223296715139,0.9351620947630923,0.43208483765710115,5.832850326620803e-76,-75.23411916760506,80.01346481197524,1.9031630770104788,0.231,True,False,False,1000,1000.0,1000.0
1232,-0.018008758294012495,0.004987531172069825,0.42766603392017477,4.1296003614207765e-75,-74.38409197479093,566.4824888954984,2.753186489497565,0.232,True,False,False,1000,1000.0,1000.0
1233,-0.2345378574276908,0.600997506234414,0.4292228384263223,2.663432498376204e-75,-74.57455830543226,365.3595812619282,2.5627205008549705,0.233,True,False,False,1000,1000.0,1000.0
1234,-0.22830910622370804,0.5586034912718204,0.4303478865026489,1.781803780469023e-75,-74.74914012395324,244.42136130327552,2.388139158570268,0.234,True,False,False,1000,1000.0,1000.0
1235,-0.21723234056513563,0.46384039900249374,0.4305025992233348,1.3081140026841183e-75,-74.88335440541609,179.44253571845084,2.253925397672269,0.235,True,False,False,1000,1000.0,1000.0
1236,-0.1681829494680102,0.20199501246882792,0.42805039639706693,1.4552756938876211e-75,-74.8370547242093,199.62957446995478,2.3002248810278005,0.236,True,False,False,1000,1000.0,1000.0
1237,-0.21644750512376998,0.4538653366583541,0.4281154079974194,1.0800696745899273e-75,-74.96654822755572,148.16034756591353,2.1707319881403784,0.237,True,False,False,1000,1000.0,1000.0
1238,-0.2451977598894709,0.7356608478802993,0.43101127777570997,6.296264370603551e-76,-75.2009170448987,86.37038655939787,1.9363648633309587,0.238,True,False,False,1000,1000.0,1000.0
1239,-0.2264601302312646,0.5511221945137157,0.43207255493108027,4.240616598377096e-76,-75.37257099109515,58.17185096968526,1.7647128828310519,0.239,True,False,False,1000,1000.0,1000.0
1240,0.027244130905563546,0.0024937655860349127,0.4276660339201746,4.2459140602781783e-75,-74.37202880044903,582.4379416513968,2.7652496583948114,0.24,True,False,False,1000,1000.0,1000.0
1241,-0.2112624880966732,0.42144638403990026,0.4274758377687622,3.2701677999023623e-75,-74.48542996210975,448.58905781292316,2.6518486758688278,0.241,True,False,False,1000,1000.0,1000.0
1242,0.016066961291501536,0.0024937655860349127,0.423107405615315,3.274252958022235e-74,-73.48488777146363,4491.487190526701,3.6523901654349533,0.242,True,False,True,1000,1000.0,1000.0
1243,-0.2554968487407973,0.8503740648379052,0.4271853947221499,1.7753223873269577e-74,-73.75072277031379,2435.3154960510324,3.3865552322111303,0.243,True,False,True,1000,1000.0,1000.0
1244,-0.2631709475567978,0.9152119700748129,0.43187615538268775,9.278684081292207e-75,-74.03251361179372,1272.8127631520026,3.10476452155579,0.244,True,False,True,1000,1000.0,1000.0
1245,0.03350103151305672,0.0024937655860349127,0.4274491631617472,9.290275196469096e-74,-73.0319714211476,12744.020626480333,4.105306465708905,0.245,True,False,True,1000,1000.0,1000.0
1246,-0.19311492841302413,0.286783042394015,0.42589744544112357,8.674048563747729e-74,-73.06177815067831,11898.706116657871,4.075499738119675,0.246,True,False,True,1000,1000.0,1000.0
1247,-0.2117776888365147,0.42144638403990026,0.42569273334077745,6.680680274084194e-74,-73.17517931233903,9164.28496494222,3.962098585185384,0.247,True,False,True,1000,1000.0,1000.0
1248,-0.20141027456551758,0.33665835411471323,0.42462736194340034,5.7569968796013495e-74,-73.23980400594043,7897.213834817271,3.897473897671651,0.248,True,False,True,1000,1000.0,1000.0
1249,-0.19881963305197653,0.3167082294264339,0.4233468567387501,5.114890305580807e-74,-73.2911636757723,7016.398279043098,3.846114233362735,0.249,True,False,True,1000,1000.0,1000.0
1250,-0.2572050657807509,0.8753117206982544,0.42764928474832825,2.7335369996677873e-74,-73.5632750433591,3749.7551380139416,3.5740029088793417,0.25,True,False,True,1000,1000.0,1000.0
1251,-0.2607212144061704,0.8927680798004988,0.4320905447823228,1.4465239677759585e-74,-73.83967436603493,1984.283259766787,3.297603668510054,0.251,True,False,True,1000,1000.0,1000.0
1252,-0.23099637963224362,0.57356608478803,0.43331745263706406,9.550011764899705e-75,-74.01999609339762,1310.0323824962238,3.1172820310493528,0.252,True,False,True,1000,1000.0,1000.0
1253,-0.2584055292164708,0.885286783042394,0.4376451905063212,5.074951786949123e-75,-74.29456807927906,696.1619433364799,2.8427102782836386,0.253,True,False,False,1000,1000.0,1000.0
1254,-0.2225426096288422,0.5087281795511222,0.4381948114787657,3.557615656075308e-75,-74.44884097234589,488.01997374231274,2.6884375972251524,0.254,True,False,False,1000,1000.0,1000.0
1255,-0.2389284947792884,0.6583541147132169,0.44021091549732644,2.1922963200754376e-75,-74.6591007451347,300.7310465843149,2.478178265693583,0.255,True,False,False,1000,1000.0,1000.0
1256,-0.2520535800888843,0.830423940149626,0.44392823910373325,1.202871759307907e-75,-74.91978067124175,165.00582831915975,2.2174992845905472,0.256,True,False,False,1000,1000.0,1000.0
1257,-0.041255435715105704,0.007481296758104738,0.43946018039478413,6.953458900705013e-75,-74.15779910795547,953.8478773832762,2.979479117596189,0.257,True,False,False,1000,1000.0,1000.0
1258,-0.1928269643917433,0.28428927680798005,0.43775871267105865,6.520646504952278e-75,-74.1857093429776,894.4764412225923,2.951568906578332,0.258,True,False,False,1000,1000.0,1000.0
1259,-0.2570463148821129,0.8728179551122195,0.4419204476371261,3.489786236582949e-75,-74.45720117450662,478.71541212979486,2.6800774097154494,0.259,True,False,False,1000,1000.0,1000.0
1260,-0.2175192505328284,0.46633416458852867,0.4420326050545278,2.5551724302130923e-75,-74.59257978712877,350.50890835039104,2.5446990602434845,0.26,True,False,False,1000,1000.0,1000.0
1261,-0.14335754006346624,0.12718204488778054,0.4387805362216349,3.5824267198261903e-75,-74.44582268453162,491.4234554094955,2.6914558813093263,0.261,True,False,False,1000,1000.0,1000.0
1262,0.003285783894078187,0.0024937655860349127,0.43431049242565223,3.586901957948054e-74,-73.44528049388552,4920.366377051775,3.69199744211853,0.262,True,False,True,1000,1000.0,1000.0
1263,-0.16079401533427312,0.1745635910224439,0.4315968784506396,4.2925234536461215e-74,-73.36728732324653,5888.309121184942,3.769990601278647,0.263,True,False,True,1000,1000.0,1000.0
1264,-0.24284391406337602,0.7057356608478803,0.43415999801491306,2.5548278965431397e-74,-73.59263835036256,3504.6093381660316,3.544639613819187,0.264,True,False,True,1000,1000.0,1000.0
1265,-0.24196601979441412,0.685785536159601,0.4365153037803501,1.5425437603820767e-74,-73.81176250663158,2115.999310196954,3.3255155217857824,0.265,True,False,True,1000,1000.0,1000.0
1266,-0.20054817613508596,0.32917705735660846,0.4353299586853762,1.3442892274880694e-74,-73.87150728158839,1844.041840239877,3.2657707707193206,0.266,True,False,True,1000,1000.0,1000.0
1267,-0.23877026095129417,0.6533665835411472,0.43738663292018704,8.315421411010031e-75,-74.08011573660215,1140.6763315011272,3.057162430233951,0.267,True,False,True,1000,1000.0,1000.0
1268,-0.01410624517758785,0.004987531172069825,0.4330061661765984,5.8872361438026506e-74,-73.23008854378803,8075.870856410914,3.907189365398328,0.268,True,False,True,1000,1000.0,1000.0
1269,-0.23548169157620163,0.6059850374064838,0.4346495701045892,3.781381629966994e-74,-73.42234948994108,5187.145651141929,3.714928442826654,0.269,True,False,True,1000,1000.0,1000.0
1270,-0.2152954713396118,0.44139650872817954,0.4346444833190654,2.845811090386061e-74,-73.54579393247587,3903.7681995843177,3.591484021947987,0.27,True,False,True,1000,1000.0,1000.0
1271,-0.25789903505056017,0.885286783042394,0.4390481507673602,1.5122865221544623e-74,-73.82036591835731,2074.4936662025825,3.3169121131888684,0.271,True,False,True,1000,1000.0,1000.0
1272,0.03915273050888235,0.0024937655860349127,0.4346493219687099,1.514175700307827e-73,-72.81982372771121,20770.844566371954,4.317454155806056,0.272,True,False,True,1000,1000.0,1000.0
1273,-0.13209499166308725,0.10972568578553615,0.43135841987072127,2.2855573576915987e-73,-72.64100787530819,31352.343066269535,4.4962700026699896,0.273,True,False,True,1000,1000.0,1000.0
1274,-0.19304712257083106,0.286783042394015,0.4298697286634163,2.1339556790936243e-73,-72.6708146048389,29272.73316196049,4.466463273911126,0.274,True,False,True,1000,1000.0,1000.0
1275,-0.011685435242927977,0.004987531172069825,0.42560811900596757,1.510819522219132e-72,-71.82078741202477,207248.05180487732,5.316490456740437,0.275,True,False,True,1000,1000.0,1000.0
1276,-0.009101916496370155,0.004987531172069825,0.4213527127454995,1.0696452841457077e-71,-70.97076021921063,1467295.7112477834,6.166517648145358,0.276,True,False,True,1000,1000.0,1000.0
1277,-0.16735865351967472,0.19950124688279303,0.41905981315368296,1.197393725179745e-71,-70.9217630220605,1642535.8046939056,6.215514845270787,0.277,True,False,True,1000,1000.0,1000.0
1278,-0.12851087285144935,0.09226932668329177,0.41570935844468426,1.9709622512274846e-71,-70.7053216934479,2703685.5118398527,6.431956173802263,0.278,True,False,True,1000,1000.0,1000.0
1279,-0.18489033806193406,0.2543640897755611,0.4139907693452935,1.9539813369001615e-71,-70.70907958868274,2680391.787161569,6.428198278568504,0.279,True,False,True,1000,1000.0,1000.0
1280,-0.10950713971428672,0.07231920199501247,0.41049515514695845,3.632984985597111e-71,-70.4397363969861,4983580.412499465,6.697541470206681,0.28,True,False,True,1000,1000.0,1000.0
1281,-0.19141984635471926,0.26932668329177056,0.40898028560439703,3.5002085064000965e-71,-70.45590608408348,4801443.061674625,6.681371783111895,0.281,True,False,True,1000,1000.0,1000.0
1282,-0.18131555080890022,0.24189526184538654,0.40721951340554097,3.5583629152092745e-71,-70.4487497605705,4881216.904326149,6.68852810662373,0.282,True,False,True,1000,1000.0,1000.0
1283,-0.2233341111438869,0.516209476309227,0.40822185828959945,2.4763228059151666e-71,-70.60619274265282,3396918.4789947527,6.531085124571659,0.283,True,False,True,1000,1000.0,1000.0
1284,0.00868112689281031,0.0024937655860349127,0.4041011898115408,2.4794162772098452e-70,-69.60565055200672,34011619.75861697,7.531627315128211,0.284,True,False,True,1000,1000.0,1000.0
1285,-0.2619698839638389,0.9027431421446384,0.4089501370950733,1.3047801870697324e-70,-69.8844626466272,17898441.661456548,7.252815220516678,0.285,True,False,True,1000,1000.0,1000.0
1286,-0.022129858858724094,0.004987531172069825,0.40482140420094037,9.237714719862255e-70,-69.03443545381307,126719197.32609375,8.102842413314606,0.286,True,False,True,1000,1000.0,1000.0
1287,0.0342975985056001,0.0024937655860349127,0.4006679817868265,9.249254655304723e-69,-68.03389326316696,1268774974.4623463,9.10338460395832,0.287,True,False,True,1000,1000.0,1000.0
1288,-0.2486591132291282,0.770573566084788,0.4042060272205059,5.268290175944442e-69,-68.27833031223327,722682527.6795193,8.858947554892215,0.288,True,False,True,1000,1000.0,1000.0
1289,0.052402738919946845,0.0024937655860349127,0.40006898177441963,5.274871427949387e-68,-67.27778812158715,7235853169.473386,9.859489745537903,0.289,True,False,True,1000,1000.0,1000.0
1290,-0.23860927019688677,0.6508728179551122,0.4024306150047766,3.269142227171388e-68,-67.48556618461019,4484475777.096803,9.651711682514902,0.29,True,False,True,1000,1000.0,1000.0
1291,-0.01660039328014362,0.004987531172069825,0.398336248929914,2.3145203745840167e-67,-66.63553899179607,31749645118.371277,10.501738875328956,0.291,True,False,True,1000,1000.0,1000.0
1292,-0.24800883973426774,0.7680798004987531,0.4018811181002718,1.3204678770090714e-67,-66.87927215940017,18113638983.533432,10.258005707724852,0.292,True,False,True,1000,1000.0,1000.0
1293,-0.24844053129661214,0.770573566084788,0.4054127120010918,7.521263283747174e-68,-67.12370920846648,10317361761.990742,10.013568658658558,0.293,True,False,True,1000,1000.0,1000.0
1294,-0.01209570089285572,0.004987531172069825,0.40133000831255194,5.3249800416012564e-67,-66.27368201565235,73045901189.62675,10.863595851472649,0.294,True,False,True,1000,1000.0,1000.0
1295,-0.22918349384157488,0.5586034912718204,0.4027560452103572,3.562346548985844e-67,-66.44826383417333,48866814896.48987,10.689014032951679,0.295,True,False,True,1000,1000.0,1000.0
1296,-0.24225323248953973,0.6882793017456359,0.4054943487053511,2.1469593191073544e-67,-66.66817618455983,29451111000.691673,10.469101682565185,0.296,True,False,True,1000,1000.0,1000.0
1297,-0.16337762718322646,0.18204488778054864,0.40316224364461983,2.5159648884935693e-67,-66.59929542397394,34512978678.92266,10.537982443151066,0.297,True,False,True,1000,1000.0,1000.0
1298,-0.25840860965318935,0.885286783042394,0.4078201263011625,1.3370036415757008e-67,-66.87386740985538,18340469847.722683,10.263410457269638,0.298,True,False,True,1000,1000.0,1000.0
1299,-0.01949830770310501,0.004987531172069825,0.4037119886850039,9.465853591807501e-67,-66.02384021704125,129848713185.9204,11.11343765008374,0.299,True,False,True,1000,1000.0,1000.0
1300,-0.014798121677283005,0.004987531172069825,0.39964045111102836,6.701730753398378e-66,-65.17381302422713,919316051117.0585,11.963464842897856,0.3,True,False,True,1000,1000.0,1000.0
1301,-0.0020487512470659386,0.0024937655860349127,0.39556717658589846,6.7101026876473306e-65,-64.17327083358103,9204644788616.592,12.964007033543966,0.301,True,False,True,1000,1000.0,1000.0
1302,-0.2609241065782007,0.8927680798004988,0.4003576878698775,3.550829699798968e-65,-64.44967015625686,4870883146347.091,12.68760771086814,0.302,True,False,True,1000,1000.0,1000.0
1303,-0.2134872147050914,0.4314214463840399,0.4005576853885187,2.7030182804043953e-65,-64.56815101717514,3707890070603.896,12.56912684994985,0.303,True,False,True,1000,1000.0,1000.0
1304,-0.03492411399719564,0.007481296758104738,0.3965293234575253,1.5625378495427074e-64,-63.80616945388887,21434255991770.277,13.33110841323613,0.304,True,False,True,1000,1000.0,1000.0
1305,-0.2501043981650107,0.7880299251870324,0.40029503356037766,8.8009427403929e-65,-64.05547080455196,12072773771316.979,13.081807062573038,0.305,True,False,True,1000,1000.0,1000.0
1306,-0.22837641257788782,0.5586034912718204,0.4017596555873997,5.8877231002039415e-65,-64.23005262307294,8076538061165.334,12.907225244052066,0.306,True,False,True,1000,1000.0,1000.0
1307,-0.0016727675816905485,0.0024937655860349127,0.3976908475080956,5.8950781600363696e-64,-63.22951043242682,80866274318213.72,13.907767434698176,0.307,True,False,True,1000,1000.0,1000.0
1308,-0.24816352124640095,0.7680798004987531,0.4012630116251659,3.3632286966515965e-64,-63.473243600030926,46135397529086.47,13.664034267094065,0.308,True,False,True,1000,1000.0,1000.0
1309,-0.202544618979278,0.341645885286783,0.4005584297961564,2.8769896998343736e-64,-63.54106169296302,39465369578075.95,13.59621617416197,0.309,True,False,True,1000,1000.0,1000.0
1310,-0.13114282116069798,0.10224438902743142,0.39749618491085725,4.4987159163274934e-64,-63.346911430676776,61711547411816.45,13.790366436448211,0.31,True,False,True,1000,1000.0,1000.0
1311,-0.2523784760195764,0.8329177057356608,0.40172677758340464,2.464662892986627e-64,-63.608242473436455,33809238859175.086,13.52903539368854,0.311,True,False,True,1000,1000.0,1000.0
1312,-0.16507232454601922,0.18453865336658354,0.39951030384238423,2.8686915710366923e-64,-63.54231614265583,39351539236651.3,13.59496172446916,0.312,True,False,True,1000,1000.0,1000.0
1313,-0.09454237337805638,0.04738154613466334,0.39594322651083735,6.589451222283129e-64,-63.18115075248614,90391400365138.64,13.956127114638857,0.313,True,False,True,1000,1000.0,1000.0
1314,-0.13326464996175302,0.11471321695760599,0.39306311336087635,9.727752720882904e-64,-63.01198747768081,133441338464255.81,14.125290389444181,0.314,True,False,True,1000,1000.0,1000.0
1315,-0.21154185258788116,0.42144638403990026,0.3932385454274761,7.492234478047746e-64,-63.12538863934154,102775412320308.52,14.011889227783454,0.315,True,False,True,1000,1000.0,1000.0
1316,-0.006723093804757663,0.004987531172069825,0.3892708527189489,5.304427934176031e-63,-62.27536144652741,727639757746009.5,14.861916420597574,0.316,True,False,True,1000,1000.0,1000.0
1317,-0.242540038547998,0.7007481296758105,0.39223421545638393,3.168309387759064e-63,-62.49917241583384,434615740656959.25,14.638105451291143,0.317,True,False,True,1000,1000.0,1000.0
1318,-0.18810356220490926,0.26184538653366585,0.39079614396843715,3.095815891767109e-63,-62.5092248747227,424671378980954.94,14.628052992402285,0.318,True,False,True,1000,1000.0,1000.0
1319,0.00920974112168016,0.0024937655860349127,0.38679309189712285,3.0996832460442385e-62,-61.50868268407658,4252018868442376.0,15.628595183048395,0.319,True,False,True,1000,1000.0,1000.0
1320,-0.17960045481276937,0.23690773067331672,0.38516867036389124,3.1841806872117853e-62,-61.497002296074896,4367929006885722.0,15.640275571050081,0.32,True,False,True,1000,1000.0,1000.0
1321,-0.23033224931196544,0.5660847880299252,0.38682448108584255,2.1160550700921845e-62,-61.67447303402535,2902717913573110.5,15.462804833099629,0.321,True,False,True,1000,1000.0,1000.0
1322,0.056947755331822725,0.0024937655860349127,0.38284438158335504,2.118698487825043e-61,-60.67393084337923,2.9063440460469708e+16,16.463347023745737,0.322,True,False,True,1000,1000.0,1000.0
1323,-0.24273745299186866,0.7032418952618454,0.38586096946688003,1.2632426880200535e-61,-60.8985132068928,1.7328647214962426e+16,16.238764660232167,0.323,True,False,True,1000,1000.0,1000.0
1324,-0.008793779095997656,0.004987531172069825,0.38190084490266873,8.943633333434077e-61,-60.04848601407868,1.2268510898564178e+17,17.088791853046285,0.324,True,False,True,1000,1000.0,1000.0
1325,-0.011526742256922629,0.004987531172069825,0.3779744668180296,6.332003973700686e-60,-59.19845882126455,8.685984416499899e+17,17.938819045860406,0.325,True,False,True,1000,1000.0,1000.0
1326,0.016144342702282377,0.0024937655860349127,0.3740712894380963,6.33991403796375e-59,-58.19791663061844,8.696835119564375e+18,18.939361236506514,0.326,True,False,True,1000,1000.0,1000.0
1327,-0.09355001497121673,0.0399002493765586,0.37054577486631685,1.5869584959087736e-58,-57.799434431300284,2.1769248443852947e+19,19.337843435824663,0.327,True,False,True,1000,1000.0,1000.0
1328,-0.25212216204255816,0.830423940149626,0.37493008771603326,8.70734280052402e-59,-58.06011435740733,1.1944377196950845e+19,19.077163509717614,0.328,True,False,True,1000,1000.0,1000.0
1329,0.008221993625362911,0.0024937655860349127,0.3710559422339673,8.71822018490299e-58,-57.05957216676123,1.1959298348548586e+20,20.077705700363722,0.329,True,False,True,1000,1000.0,1000.0
1330,0.011167357153714974,0.0024937655860349127,0.36718601506184795,8.729111157525082e-57,-56.05902997611513,1.1974238139943223e+21,21.078247891009834,0.33,True,False,True,1000,1000.0,1000.0
1331,-0.27242676466410265,0.9551122194513716,0.3728057964541383,4.4659394192844105e-57,-56.35008717245332,6.126193281313733e+20,20.787190694671633,0.331,True,False,True,1000,1000.0,1000.0
1332,-0.26571383870774384,0.9226932668329177,0.3780598255604769,2.324631701951733e-57,-56.6336458438407,3.1888348177162266e+20,20.503632023284244,0.332,True,False,True,1000,1000.0,1000.0
1333,-0.04035127480957046,0.007481296758104738,0.3742035458617139,1.3438033500842756e-56,-55.871664280554434,1.8433745471657861e+21,21.265613586570524,0.333,True,False,True,1000,1000.0,1000.0
1334,0.005129890759883682,0.0024937655860349127,0.37031674544980836,1.3454820557357748e-55,-54.871122089908326,1.845677327010741e+22,22.266155777216635,0.334,True,False,True,1000,1000.0,1000.0
1335,0.0060228285862795605,0.0024937655860349127,0.3664588528678304,1.3471628584594865e-54,-53.87057989926221,1.8479829835337005e+23,23.266697967862743,0.335,True,False,True,1000,1000.0,1000.0
1336,0.01562386182219011,0.0024937655860349127,0.36260542673167834,1.3488457608751143e-53,-52.8700377086161,1.8502915203282677e+24,24.267240158508855,0.336,True,False,True,1000,1000.0,1000.0
1337,-0.22203502213124326,0.5012468827930174,0.3637298544683068,9.525909546020976e-54,-53.021093546680234,1.3067253623558298e+24,24.11618432044472,0.337,True,False,True,1000,1000.0,1000.0
1338,-0.269427386239084,0.942643391521197,0.36922928995918164,4.905719857231733e-54,-53.30929725595274,6.729466122985596e+23,23.827980611172215,0.338,True,False,True,1000,1000.0,1000.0
1339,-0.019052032224570747,0.004987531172069825,0.3653602312626394,3.4732011557014507e-53,-52.45927006313862,4.764395480339648e+24,24.678007803986336,0.339,True,False,True,1000,1000.0,1000.0
1340,0.0060228285862795605,0.0024937655860349127,0.3614785176362577,3.477539947094182e-52,-51.45872787249251,4.770347257151577e+25,25.678549994632444,0.34,True,False,True,1000,1000.0,1000.0
1341,-0.21008084439302332,0.40399002493765584,0.36163757273482966,2.7356265553839026e-52,-51.56294318911771,3.752620770315221e+25,25.574334678007236,0.341,True,False,True,1000,1000.0,1000.0
1342,-0.00914166024802443,0.004987531172069825,0.3578268259699011,1.9367965538677374e-51,-50.71291599630359,2.6568184029413528e+26,26.424361870821357,0.342,True,False,True,1000,1000.0,1000.0
1343,-0.24391241307082784,0.7231920199501247,0.3611622684582077,1.1387468677123519e-51,-50.943572804606966,1.562086440306938e+26,26.19370506251799,0.343,True,False,True,1000,1000.0,1000.0
1344,-0.01734121827556445,0.004987531172069825,0.35736157119638706,8.062215234650158e-51,-50.09354561179285,1.105941755272011e+27,27.043732255332106,0.344,True,False,True,1000,1000.0,1000.0
1345,0.00920974112168016,0.0024937655860349127,0.3535636034292379,8.072286712948794e-50,-49.09300342114673,1.1073233195274493e+28,28.044274445978218,0.345,True,False,True,1000,1000.0,1000.0
1346,-0.1505317934874877,0.14713216957605985,0.35121958784630464,1.0522350490458383e-49,-48.9778872363217,1.443413061089022e+28,28.159390630803255,0.346,True,False,True,1000,1000.0,1000.0
1347,-0.093476162163178,0.0399002493765586,0.34782670190196147,2.6338738045612e-49,-48.57940503700355,3.613040502890771e+28,28.5578728301214,0.347,True,False,True,1000,1000.0,1000.0
1348,-0.2619328626760158,0.9027431421446384,0.3530492177516408,1.3860626741148767e-49,-48.85821713162402,1.901344161762697e+28,28.27906073550093,0.348,True,False,True,1000,1000.0,1000.0
1349,-0.20707072338057292,0.38902743142144636,0.35316323618813655,1.111124592276444e-49,-48.954237240155145,1.524195331112913e+28,28.18304062696981,0.349,True,False,True,1000,1000.0,1000.0
1350,-0.22057401992984205,0.486284289276808,0.3542296001290306,7.966868426402541e-50,-49.098712355190294,1.0928624695665524e+28,28.03856551193466,0.35,True,False,True,1000,1000.0,1000.0
1351,-0.2456469748194116,0.7481296758104738,0.35787732162131985,4.605419633609887e-50,-49.33673079190402,6.317526542169709e+27,27.800547075220937,0.351,True,False,True,1000,1000.0,1000.0
1352,-0.021101256093971177,0.004987531172069825,0.35411781491544764,3.2605915664679227e-49,-48.4867035990899,4.472746329999401e+28,28.650574268035054,0.352,True,False,True,1000,1000.0,1000.0
1353,0.013358427583947674,0.0024937655860349127,0.3503805163707646,3.264664761768051e-48,-47.48616140844379,4.478333772939934e+29,29.651116458681166,0.353,True,False,True,1000,1000.0,1000.0
1354,-0.25714048913614634,0.8728179551122195,0.3553031600104217,1.747216651603916e-48,-47.75765323997281,2.3967604365243456e+29,29.37962462715214,0.354,True,False,True,1000,1000.0,1000.0
1355,-0.20977209890426302,0.40399002493765584,0.3555235046711579,1.3744579049711683e-48,-47.86186855659802,1.8854252134553384e+29,29.275409310526936,0.355,True,False,True,1000,1000.0,1000.0
1356,-0.23649549994347974,0.6159600997506235,0.3578330293668813,8.75639123175788e-49,-48.05767484258174,1.2011659831504167e+29,29.079603024543214,0.356,True,False,True,1000,1000.0,1000.0
1357,-0.17486396792796588,0.22194513715710723,0.356191610525924,9.293351095025393e-49,-48.03182765525809,1.2748239439476476e+29,29.105450211866867,0.357,True,False,True,1000,1000.0,1000.0
1358,-0.20921155579902778,0.39900249376558605,0.35632845746330694,7.356217205188088e-49,-48.13334545593994,1.0090958292830746e+29,29.003932411185012,0.358,True,False,True,1000,1000.0,1000.0
1359,0.04576157535088199,0.0024937655860349127,0.35254674259624574,7.365406736822483e-48,-47.13280326529383,1.01035641169747e+30,30.004474601831124,0.359,True,False,True,1000,1000.0,1000.0
1360,-0.04780262562312454,0.012468827930174564,0.34887718514658633,3.2980248464748623e-47,-46.48174607681573,4.5240957745274234e+30,30.655531790309226,0.36,True,False,True,1000,1000.0,1000.0
1361,-0.24090455386948778,0.6758104738154613,0.35185295467798167,2.0059101152070239e-47,-46.69768853160682,2.751625563400401e+30,30.439589335518136,0.361,True,False,True,1000,1000.0,1000.0
1362,-0.24019865663181256,0.6683291770573566,0.35474956886390985,1.2268352957194337e-47,-46.9112137379751,1.6829225478206828e+30,30.22606412914985,0.362,True,False,True,1000,1000.0,1000.0
1363,0.017106495115618237,0.0024937655860349127,0.3509950248756219,1.2283678825702207e-46,-45.910671547328995,1.6850248878631337e+31,31.226606319795962,0.363,True,False,True,1000,1000.0,1000.0
1364,0.017648177590362746,0.0024937655860349127,0.34725561717596565,1.2299023839587321e-45,-44.91012935668288,1.6871298541902346e+32,32.22714851044207,0.364,True,False,True,1000,1000.0,1000.0
1365,-0.2521017032543746,0.830423940149626,0.35179216138757585,6.74824306742677e-46,-45.17080928278993,9.256964203729848e+31,31.966468584335022,0.365,True,False,True,1000,1000.0,1000.0
1366,0.012339176247781691,0.0024937655860349127,0.34804952792148985,6.75667310577596e-45,-44.170267092143824,9.26852818600713e+32,32.967010774981134,0.366,True,False,True,1000,1000.0,1000.0
1367,-0.231511566906132,0.5760598503740648,0.35002630240319593,4.4511180091244854e-45,-44.35153089144379,6.105861876246022e+32,32.78574697568117,0.367,True,False,True,1000,1000.0,1000.0
1368,0.0245415894834784,0.0024937655860349127,0.3462701455316932,4.456678433539961e-44,-43.35098870079768,6.113489439340193e+33,33.78628916632728,0.368,True,False,True,1000,1000.0,1000.0
1369,-0.2591354076923619,0.8877805486284289,0.35132318457587375,2.36498554623169e-44,-43.626171509138004,3.24419057302174e+33,33.51110635798695,0.369,True,False,True,1000,1000.0,1000.0
1370,-0.12453160450351908,0.08478802992518704,0.3483835188149031,4.060983481820155e-44,-43.39136877701302,5.570691266976257e+33,33.74590909011193,0.37,True,False,True,1000,1000.0,1000.0
1371,0.033915663027968335,0.0024937655860349127,0.3446247565166686,4.066056542488704e-43,-42.39082658636691,5.577650284389068e+34,34.74645128075804,0.371,True,False,True,1000,1000.0,1000.0
1372,-0.24138039581279752,0.6807980049875312,0.34764581084601925,2.463963560443053e-43,-42.608365719241185,3.3799645700986155e+34,34.52891214788377,0.372,True,False,True,1000,1000.0,1000.0
1373,-0.2378628060472316,0.6408977556109726,0.35028188235877966,1.5388982640275112e-43,-42.81279009026072,2.1109977813405526e+34,34.32448777686423,0.373,True,False,True,1000,1000.0,1000.0
1374,-0.26461222328141937,0.9226932668329177,0.35571208793935555,8.010345315454486e-44,-43.09634876164811,1.098826451622653e+34,34.04092910547685,0.374,True,False,True,1000,1000.0,1000.0
1375,-0.1455041729113724,0.12967581047381546,0.35322737931291176,1.1122227066088283e-43,-42.9538082428194,1.525701679500918e+34,34.18346962430556,0.375,True,False,True,1000,1000.0,1000.0
1376,-0.2722095928759319,0.9551122194513716,0.3589704842371683,5.690292102862621e-44,-43.2448654391576,7.805710283202915e+33,33.89241242796736,0.376,True,False,True,1000,1000.0,1000.0
1377,0.03992410259428203,0.0024937655860349127,0.35521383109390703,5.697400527998752e-43,-42.24432324851149,7.815461330456634e+34,34.892954618613466,0.377,True,False,True,1000,1000.0,1000.0
1378,-0.0041763974139115145,0.0024937655860349127,0.35148360442178145,5.704517833119777e-42,-41.243781057865384,7.825224558910923e+35,35.893496809259574,0.378,True,False,True,1000,1000.0,1000.0
1379,-0.2383285848265631,0.6433915211970075,0.35414461359040206,3.555914252289115e-42,-41.449048720200885,4.8778579277709655e+35,35.68822914692407,0.379,True,False,True,1000,1000.0,1000.0
1380,0.002472608977167945,0.0024937655860349127,0.3504089279289339,3.560356370513623e-41,-40.44850652955478,4.883951444110276e+36,36.68877133757018,0.38,True,False,True,1000,1000.0,1000.0
1381,-0.2605777043940834,0.8927680798004988,0.3555483182590787,1.8840574773261473e-41,-40.724905852230606,2.5844730919018527e+36,36.41237201489435,0.381,True,False,True,1000,1000.0,1000.0
1382,-0.14800555021207457,0.1371571072319202,0.353128993436806,2.54363618014312e-41,-40.594545006331614,3.489256215525688e+36,36.542732860793336,0.382,True,False,True,1000,1000.0,1000.0
1383,-0.25965051863866995,0.8902743142144638,0.3582397240729023,1.3479167689807628e-41,-40.870336923741604,1.8490171671928324e+36,36.26694094338335,0.383,True,False,True,1000,1000.0,1000.0
1384,-0.13664375068394863,0.12219451371571072,0.3557122120072952,1.9280008759947024e-41,-40.71489277310975,2.6447528513000507e+36,36.422385094015205,0.384,True,False,True,1000,1000.0,1000.0
1385,-0.2693243046387046,0.942643391521197,0.36134253917445186,9.92895443362481e-42,-41.003096482382254,1.3620134137755264e+36,36.1341813847427,0.385,True,False,True,1000,1000.0,1000.0
1386,0.04833143159449993,0.0024937655860349127,0.35760313147479567,9.941357879352312e-41,-40.002554291736146,1.363714867797783e+37,37.13472357538881,0.386,True,False,True,1000,1000.0,1000.0
1387,-0.18060104748461986,0.24189526184538654,0.35626493467822984,1.010652912248728e-40,-39.99539796822316,1.3863723842788687e+37,37.1418798989018,0.387,True,False,True,1000,1000.0,1000.0
1388,-0.2334645003705943,0.5910224438902744,0.35843376633044255,6.573097123399768e-41,-40.182229950582105,9.016706151658131e+36,36.95504791654285,0.388,True,False,True,1000,1000.0,1000.0
1389,-0.15714395209812138,0.16708229426433915,0.3563651815734296,8.040347862093966e-41,-40.094725161286405,1.1029420784233977e+37,37.04255270583855,0.389,True,False,True,1000,1000.0,1000.0
1390,-0.13699207264713598,0.12219451371571072,0.3538757583652808,1.1500560033199305e-40,-39.93928101065455,1.5775998506047794e+37,37.197996856470404,0.39,True,False,True,1000,1000.0,1000.0
1391,-0.014400524848171337,0.004987531172069825,0.35025210605327484,8.14228279660913e-40,-39.08925381784043,1.1169250963806365e+38,38.04802404928453,0.391,True,False,True,1000,1000.0,1000.0
1392,-0.21110390082172098,0.42144638403990026,0.35077604496222137,6.271118689911883e-40,-39.20265497950116,8.602464471095532e+37,37.934622887623796,0.392,True,False,True,1000,1000.0,1000.0
1393,-0.0030347292003604087,0.0024937655860349127,0.3471139315889381,6.278952695077383e-39,-38.20211278885505,8.613210839396774e+38,38.935165078269904,0.393,True,False,True,1000,1000.0,1000.0
1394,-0.2596700686129766,0.8902743142144638,0.35232329623701936,3.3273255410510603e-39,-38.477904706265036,4.5642892705420405e+38,38.659373160859914,0.394,True,False,True,1000,1000.0,1000.0
1395,-0.19436364117143912,0.2892768079800499,0.3515406756739991,3.093203477574995e-39,-38.50959151023238,4.24313018672621e+38,38.62768635689257,0.395,True,False,True,1000,1000.0,1000.0
1396,-0.0017534673775543297,0.0024937655860349127,0.34789022468703856,3.097067568372741e-38,-37.509049319586275,4.248430788651379e+39,39.62822854753868,0.396,True,False,True,1000,1000.0,1000.0
1397,-0.22356473461306825,0.516209476309227,0.3493641518095309,2.1552998482085662e-38,-37.666492301668626,2.9565522972157793e+39,39.47078556545633,0.397,True,False,True,1000,1000.0,1000.0
1398,0.0026048276855947794,0.0024937655860349127,0.34572176523864473,2.1579922912923226e-37,-36.66595011102252,2.960245680663571e+40,40.47132775610244,0.398,True,False,True,1000,1000.0,1000.0
1399,-0.14234445837310594,0.12718204488778054,0.34336435031823437,3.0255685111864347e-37,-36.519193008425376,4.1503513024264617e+40,40.61808485869958,0.399,True,False,True,1000,1000.0,1000.0
1400,0.031352489565093955,0.0024937655860349127,0.33976005260480635,3.0293481110500666e-36,-35.51865081777926,4.1555360031392956e+41,41.61862704934569,0.4,True,False,True,1000,1000.0,1000.0
1401,0.04129856738665216,0.0024937655860349127,0.33615575489137856,3.0331324324644007e-35,-34.51810862713315,4.160727180682528e+42,42.6191692399918,0.401,True,False,True,1000,1000.0,1000.0
1402,0.02886585456079016,0.0024937655860349127,0.3325718043200456,3.0369214813276917e-34,-33.517566436487044,4.1659248431471437e+43,43.61971143063791,0.402,True,False,True,1000,1000.0,1000.0
1403,0.042453330835464764,0.0024937655860349127,0.3290204836168286,3.0407152635455618e-33,-32.517024245840936,4.171128998634234e+44,44.62025362128402,0.403,True,False,True,1000,1000.0,1000.0
1404,-0.19571710331515696,0.29925187032418954,0.32846093720921576,2.7792481278282093e-33,-32.556072678218634,3.812459061644213e+44,44.58120518890632,0.404,True,False,True,1000,1000.0,1000.0
1405,-0.2723782075744952,0.9551122194513716,0.3344443617324847,1.4219035072477319e-33,-32.847129874556835,1.950509152713328e+44,44.290147992568116,0.405,True,False,True,1000,1000.0,1000.0
1406,-0.28403305353581715,1.0,0.34083460502971424,7.109517536238646e-34,-33.148159870220816,9.752545763566622e+43,43.989117996904135,0.406,True,False,True,1000,1000.0,1000.0
1407,0.0030253663368946526,0.0024937655860349127,0.33726951278520123,7.118398885780428e-33,-32.14761767957471,9.764728836103817e+44,44.98966018755024,0.407,True,False,True,1000,1000.0,1000.0
1408,-0.1392254075157875,0.12219451371571072,0.33491755685413344,1.0181844757256114e-32,-31.992173528942853,1.396703875425084e+45,45.1451043381821,0.408,True,False,True,1000,1000.0,1000.0
1409,-0.24201235324925446,0.685785536159601,0.3381776901031005,6.147553469545009e-33,-32.211297685211875,8.432962748894185e+44,44.925980181913076,0.409,True,False,True,1000,1000.0,1000.0
1410,0.0004707143298492422,0.0024937655860349127,0.3346171883723527,6.155233114599898e-32,-31.210755494565767,8.443497372300626e+45,45.92652237255919,0.41,True,False,True,1000,1000.0,1000.0
1411,0.011794050075149665,0.0024937655860349127,0.33109564397464053,6.162922353218871e-31,-30.210213303919655,8.45404515576642e+46,46.9270645632053,0.411,True,False,True,1000,1000.0,1000.0
1412,-0.2488161405595502,0.7755610972568578,0.33529658440962273,3.4990382675748334e-31,-30.456051307786968,4.799837775074723e+46,46.681226559337986,0.412,True,False,True,1000,1000.0,1000.0
1413,-0.19203820293944251,0.2793017456359102,0.3345346831925162,3.3104106577837085e-31,-30.480118128475944,4.541086124574767e+46,46.65715973864901,0.413,True,False,True,1000,1000.0,1000.0
1414,-0.19664987859805633,0.30423940149625933,0.3340430019478666,3.000849028762184e-31,-30.522755853167208,4.116442126119439e+46,46.614522013957746,0.414,True,False,True,1000,1000.0,1000.0
1415,0.031987827029008375,0.0024937655860349127,0.33053957146933666,3.0045977485607786e-30,-29.522213662521096,4.12158446682037e+47,47.61506420460386,0.415,True,False,True,1000,1000.0,1000.0
1416,-0.21853858297786238,0.47381546134663344,0.3317605240629769,2.182487312283992e-30,-29.6610482723514,2.9938469499456454e+47,47.47622959477356,0.416,True,False,True,1000,1000.0,1000.0
1417,0.029594762998789825,0.0024937655860349127,0.3282914604037171,2.1852137184841455e-29,-28.66050608170529,2.9975869226092665e+48,48.476771785419665,0.417,True,False,True,1000,1000.0,1000.0
1418,-0.006759556729031169,0.004987531172069825,0.3248905100432997,1.5471097073155357e-28,-27.810478888891172,2.1222619038415792e+49,49.32679897823378,0.418,True,False,True,1000,1000.0,1000.0
1419,-0.19137589177134057,0.26932668329177056,0.32413952680487834,1.4905667321358458e-28,-27.826648575988536,2.04469856002291e+49,49.310629291136415,0.419,True,False,True,1000,1000.0,1000.0
1420,0.00863477717099892,0.0024937655860349127,0.3207284028734135,1.4924287774991173e-27,-26.826106385342428,2.04725283779585e+50,50.31117148178253,0.42,True,False,True,1000,1000.0,1000.0
1421,-0.22915394435178893,0.5586034912718204,0.3228931402836193,9.984166069348232e-28,-27.000688203863398,1.3695871204487305e+50,50.13658966326156,0.421,True,False,True,1000,1000.0,1000.0
1422,-0.1236553853042236,0.08478802992518704,0.3203254302055807,1.714409356622779e-27,-26.765885471738418,2.3517567293035146e+50,50.37139239538654,0.422,True,False,True,1000,1000.0,1000.0
1423,-0.24980764333467648,0.7855361596009975,0.32473852681728516,9.671669379845675e-28,-27.01449855798711,1.326720100994855e+50,50.122779309137854,0.423,True,False,True,1000,1000.0,1000.0
1424,-0.008586777031269754,0.004987531172069825,0.32134675748439845,6.847446296413243e-27,-26.16447136517299,9.393047141236316e+50,50.97280650195197,0.424,True,False,True,1000,1000.0,1000.0
1425,-0.20814287077550148,0.38902743142144636,0.321776156623367,5.4891933217201914e-27,-26.26049147370411,7.529851189236062e+50,50.87678639342085,0.425,True,False,True,1000,1000.0,1000.0
1426,-0.22355572559875558,0.516209476309227,0.32346484534931336,3.820019186506533e-27,-26.417934455786458,5.240146289000937e+50,50.7193434113385,0.426,True,False,True,1000,1000.0,1000.0
1427,-0.24590795183377573,0.7481296758104738,0.3274841503207156,2.2082442461331977e-27,-26.65595289250018,3.0291792597421184e+50,50.481324974624776,0.427,True,False,True,1000,1000.0,1000.0
1428,-0.23112606199959096,0.5760598503740648,0.3297629061674173,1.454733058508709e-27,-26.837216691800144,1.9955433901898174e+50,50.300061175324814,0.428,True,False,True,1000,1000.0,1000.0
1429,0.03742252702210114,0.0024937655860349127,0.32630600116623854,1.4565503397400647e-26,-25.836674501154036,1.9980362623550143e+51,51.30060336597093,0.429,True,False,True,1000,1000.0,1000.0
1430,-0.25100543321332597,0.8129675810473815,0.3309150010545775,8.07716378619752e-27,-26.092741110541894,1.1079923365150174e+51,51.044536756583064,0.43,True,False,True,1000,1000.0,1000.0
1431,0.0245415894834784,0.0024937655860349127,0.3274497835014454,8.08725393852161e-26,-25.092198919895786,1.1093764623969843e+52,52.04507894722917,0.431,True,False,True,1000,1000.0,1000.0
1432,0.0004707143298492422,0.0024937655860349127,0.32403096735772513,8.0973566956630125e-25,-24.091656729249674,1.1107623173563048e+53,53.04562113787529,0.432,True,False,True,1000,1000.0,1000.0
1433,0.027872441570021,0.0024937655860349127,0.32061227528194436,8.107472073367913e-24,-23.091114538603566,1.1121499035529767e+54,54.046163328521395,0.433,True,False,True,1000,1000.0,1000.0
1434,-0.20955222288691444,0.4014962593516209,0.3211935335789879,6.397565102569077e-24,-23.19398528597338,8.775918495196845e+53,53.94329258115158,0.434,True,False,True,1000,1000.0,1000.0
1435,-0.029497534539763337,0.007481296758104738,0.31786206126474853,3.6982500969924414e-23,-22.432003722687103,5.073108425739394e+54,54.70527414443786,0.435,True,False,True,1000,1000.0,1000.0
1436,-0.23719197788039237,0.6309226932668329,0.3207566903636431,2.3279744384143923e-23,-22.633021792628902,3.1934202470596525e+54,54.50425607449606,0.436,True,False,True,1000,1000.0,1000.0
1437,0.062154830626687585,0.0024937655860349127,0.317376955620898,2.3308825900022466e-22,-21.63247960198279,3.1974095306226194e+55,55.50479826514217,0.437,True,False,True,1000,1000.0,1000.0
1438,0.005570723643046005,0.0024937655860349127,0.31401967717522117,2.3337943745104283e-21,-20.631937411336683,3.2014037976773018e+56,56.50534045578828,0.438,True,False,True,1000,1000.0,1000.0
1439,0.017344192951914028,0.0024937655860349127,0.3106988747037878,2.3367097964772523e-20,-19.63139522069057,3.205403054449222e+57,57.5058826464344,0.439,True,False,True,1000,1000.0,1000.0
1440,-0.015430988901276144,0.004987531172069825,0.30743018076698797,1.6543674326816177e-19,-18.781368027876454,2.2693936704906835e+58,58.355909839248525,0.44,True,False,True,1000,1000.0,1000.0
1441,-0.02482455072198364,0.004987531172069825,0.3041613627622486,1.1712757854842205e-18,-17.931340835062333,1.606708281042715e+59,59.20593703206265,0.441,True,False,True,1000,1000.0,1000.0
1442,0.01967674848417822,0.0024937655860349127,0.3008884505155023,1.1727389662989083e-17,-16.930798644416225,1.6087154127197547e+60,60.20647922270875,0.442,True,False,True,1000,1000.0,1000.0
1443,-0.0612098998271593,0.014962593516209476,0.2977396062083597,4.793667654283656e-17,-16.319332078961935,6.575757487823263e+60,60.81794578816304,0.443,True,False,True,1000,1000.0,1000.0
1444,-0.2692823568381479,0.942643391521197,0.3038629793675017,2.4686766640999355e-17,-16.60753578823444,3.3864298131856104e+60,60.52974207889053,0.444,True,False,True,1000,1000.0,1000.0
1445,0.008495355737008992,0.0024937655860349127,0.3006302651331869,2.4717605836834734e-16,-15.60699359758833,3.390660208105655e+61,61.53028426953664,0.445,True,False,True,1000,1000.0,1000.0
1446,-0.22806252187048787,0.5586034912718204,0.30293098100519844,1.653577612763468e-16,-15.781575416109302,2.2683102277875687e+61,61.35570245101566,0.446,True,False,True,1000,1000.0,1000.0
1447,-0.010915389800470354,0.004987531172069825,0.29970955695338775,1.170716600791179e-15,-14.931548223295183,1.6059412143209885e+62,62.205729643829784,0.447,True,False,True,1000,1000.0,1000.0
1448,0.032075256876906266,0.0024937655860349127,0.29648403865957,1.1721790830613184e-14,-13.931006032649073,1.6079473877631947e+63,63.2062718344759,0.448,True,False,True,1000,1000.0,1000.0
1449,-0.26002513879673345,0.8927680798004988,0.3021335963573652,6.202898070814199e-15,-14.2074053553249,8.508882212331057e+62,62.92987251180007,0.449,True,False,True,1000,1000.0,1000.0
1450,0.03812047821416664,0.0024937655860349127,0.2988960434734061,6.210646853436668e-14,-13.20686316467879,8.519511675828617e+63,63.93041470244617,0.45,True,False,True,1000,1000.0,1000.0
1451,0.025017564995465258,0.0024937655860349127,0.2957019143683081,6.218405315991234e-13,-12.20632097403268,8.530154417861642e+64,64.93095689309227,0.451,True,False,True,1000,1000.0,1000.0
1452,-0.2363962630419909,0.6159600997506235,0.29865622014615195,3.9616193109678716e-13,-12.402127260016403,5.434387555992289e+64,64.73515060710857,0.452,True,False,True,1000,1000.0,1000.0
1453,-0.22570473406257646,0.5336658354114713,0.30078956836763815,2.711490230150044e-13,-12.566791956044888,3.719511545222654e+64,64.57048591108007,0.453,True,False,True,1000,1000.0,1000.0
1454,-0.19392422871329545,0.286783042394015,0.30048386496445445,2.5316363013001167e-13,-12.596598685575584,3.472795271871361e+64,64.54067918154938,0.454,True,False,True,1000,1000.0,1000.0
1455,-0.2330116408247237,0.5860349127182045,0.3031668341583851,1.6535204632959913e-13,-12.781590426065343,2.2682318324823814e+64,64.35568744105962,0.455,True,False,True,1000,1000.0,1000.0
1456,0.03350103151305672,0.0024937655860349127,0.30004702174910985,1.6555860736744968e-12,-11.781048235419233,2.2710653524285127e+65,65.35622963170573,0.456,True,False,True,1000,1000.0,1000.0
1457,0.05261042678196859,0.0024937655860349127,0.29696839989578294,1.6576542644542313e-11,-10.780506044773123,2.273902412063587e+66,66.35677182235183,0.457,True,False,True,1000,1000.0,1000.0
1458,0.001550140062899441,0.0024937655860349127,0.2938900261783353,1.659725038858683e-10,-9.779963854127013,2.2767430158095192e+67,67.35731401299795,0.458,True,False,True,1000,1000.0,1000.0
1459,0.03029084933503512,0.0024937655860349127,0.2908256721380628,1.6617984001153668e-09,-8.779421663480903,2.2795871680936814e+68,68.35785620364405,0.459,True,False,True,1000,1000.0,1000.0
1460,0.024456163278764542,0.0024937655860349127,0.28780461780871197,1.6638743514558296e-08,-7.778879472834793,2.282434873348978e+69,69.35839839429015,0.46,True,False,True,1000,1000.0,1000.0
1461,-0.26794346103525984,0.9376558603491272,0.2941117355864071,8.591496061600264e-09,-8.065931204652514,1.1785463372326851e+69,69.07134666247242,0.461,True,False,True,1000,1000.0,1000.0
1462,-0.23143685165634992,0.5760598503740648,0.2967805610352229,5.6598509719850085e-09,-8.247195003952477,7.763952383251679e+68,68.89008286317247,0.462,True,False,True,1000,1000.0,1000.0
1463,-0.21057368261485282,0.4114713216957606,0.29778315405516065,4.411692302770973e-09,-8.35539478541332,6.051779302637594e+68,68.78188308171163,0.463,True,False,True,1000,1000.0,1000.0
1464,0.04517617845032906,0.0024937655860349127,0.2947045322018337,4.4172034758163975e-08,-7.354852594767211,6.05933930471412e+69,69.78242527235774,0.464,True,False,True,1000,1000.0,1000.0
1465,-0.2266907122765877,0.5536159600997507,0.2971447004379599,2.9683363377527043e-08,-7.52748689134642,4.071842544593644e+69,69.60979097577854,0.465,True,False,True,1000,1000.0,1000.0
1466,-0.2533948251246404,0.8403990024937655,0.3024450068857707,1.618975769339572e-08,-7.79075965113598,2.2208448323123693e+69,69.34651821598898,0.466,True,False,True,1000,1000.0,1000.0
1467,0.020207715208146126,0.0024937655860349127,0.29938251386459225,1.6209982258049915e-07,-6.79021746048987,2.2236191554831772e+70,70.3470604066351,0.467,True,False,True,1000,1000.0,1000.0
1468,0.005605617258599316,0.0024937655860349127,0.29635240257565043,1.6230232087629208e-06,-5.789675269843761,2.2263969443931503e+71,71.3476025972812,0.468,True,False,True,1000,1000.0,1000.0
1469,0.00028188715373489437,0.0024937655860349127,0.2933224153546483,1.6250507213695037e-05,-4.789133079197651,2.2291782033718217e+72,72.3481447879273,0.469,True,False,True,1000,1000.0,1000.0
1470,0.056883834917843545,0.0024937655860349127,0.29032245257503014,0.0001627080766784828,-3.788590888551541,2.2319629367540696e+73,73.34868697857341,0.47,True,False,True,1000,1000.0,1000.0
1471,-0.25086410214868154,0.8129675810473815,0.2954087418270245,9.02282433234563e-05,-4.0446574979394,1.237714187626536e+73,73.09262036918555,0.471,True,False,True,1000,1000.0,1000.0
1472,-0.02618832806615279,0.007481296758104738,0.29248384015086665,0.0005215837654992058,-3.282675934653122,7.154873050999591e+73,73.85460193247182,0.472,True,False,True,1000,1000.0,1000.0
1473,0.020207715208146126,0.0024937655860349127,0.2895090631629881,0.005222353382273278,-2.282133744007012,7.163811059545153e+74,74.85514412311794,0.473,True,False,True,1000,1000.0,1000.0
1474,0.01100166226155741,0.0024937655860349127,0.28653962109651243,0.05228877249129539,-1.2815915533609021,7.1727602336270895e+75,75.85568631376404,0.474,True,False,True,1000,1000.0,1000.0
1475,0.015220549733270139,0.0024937655860349127,0.2835843227751518,0.5235409265728961,-0.2810493627147922,7.181720587193811e+76,76.85622850441014,0.475,True,False,True,1000,1000.0,1000.0
1476,-0.013985471638226832,0.004987531172069825,0.2806539621096512,3.7066179972536863,0.568977830099327,5.084587169525472e+77,77.70625569722426,0.476,True,False,True,1000,1000.0,1000.0
1477,-0.11237582198912044,0.0773067331670823,0.2784431954938525,6.66559885749666,0.8238391738283006,9.143596252201479e+77,77.96111704095324,0.477,True,False,True,1000,1000.0,1000.0
1478,0.00463623392444612,0.0024937655860349127,0.2754941005694719,66.7392565506864,1.8243813644744102,9.155018612997393e+78,78.96165923159936,0.478,True,False,True,1000,1000.0,1000.0
1479,0.013298134625451596,0.0024937655860349127,0.272549472090917,668.2262854640397,2.8249235551205203,9.166455242831722e+79,79.96220142224546,0.479,True,False,True,1000,1000.0,1000.0
1480,0.023175445370942405,0.0024937655860349127,0.2696173744742622,6690.610469206312,3.82546574576663,9.177906159529627e+80,80.96274361289156,0.48,True,True,True,1000,1000.0,1000.0
1481,0.030772238790474526,0.0024937655860349127,0.2666887507599161,66989.68511776999,4.82600793641274,9.18937138093854e+81,81.96328580353766,0.481,True,True,True,1000,1000.0,1000.0
1482,0.0290037729031829,0.0024937655860349127,0.2637734023151078,670733.6995379328,5.82655012705885,9.200850924928188e+82,82.96382799418376,0.482,True,True,True,1000,1000.0,1000.0
1483,0.009385392612871857,0.0024937655860349127,0.2608699643925014,6715715.933056441,6.82709231770496,9.212344809390624e+83,83.96437018482987,0.483,True,True,True,1000,1000.0,1000.0
1484,0.024289584676810527,0.0024937655860349127,0.25799208446545335,67241053.37867776,7.827634508351069,9.223853052240247e+84,84.96491237547598,0.484,True,True,True,1000,1000.0,1000.0
1485,-0.27672718919229333,0.9775561097256857,0.26481631741541667,34004286.41056223,7.5315336654869505,4.664569117187213e+84,84.66881153261185,0.485,True,True,True,1000,1000.0,1000.0
1486,-0.18286885462960395,0.24937655860349128,0.2643912606543343,34046765.235882156,7.532075856133059,4.67039618893719e+84,84.66935372325797,0.486,True,True,True,1000,1000.0,1000.0
1487,-0.13766644988158194,0.12219451371571072,0.2626885522512128,48698995.895126656,7.687520006764913,6.680329342828832e+84,84.82479787388982,0.487,True,True,True,1000,1000.0,1000.0
1488,-0.21879075864787179,0.4763092269326683,0.2645034180717361,35281375.93404261,7.54754551378716,4.839755041667054e+84,84.68482338091206,0.488,True,True,True,1000,1000.0,1000.0
1489,-0.011222013346785409,0.004987531172069825,0.2616431557921117,249788653.31703287,8.397572706601279,3.4264987184807645e+85,85.53485057372619,0.489,True,True,True,1000,1000.0,1000.0
1490,0.021763090137403962,0.0024937655860349127,0.25875795585662714,2501006942.2984753,9.398114897247389,3.4307791682677613e+86,86.5353927643723,0.49,True,True,True,1000,1000.0,1000.0
1491,-0.25736749276845067,0.8753117206982544,0.2645897693577003,1336606379.561941,9.126003529660586,1.8335020369678273e+86,86.26328139678552,0.491,True,True,True,1000,1000.0,1000.0
1492,-0.010231788693195853,0.004987531172069825,0.26171834096351154,9463041016.027538,9.976030722474706,1.298101314201664e+87,87.11330858959964,0.492,True,True,True,1000,1000.0,1000.0
1493,-0.2599132824432067,0.8902743142144638,0.2676937010707063,5014628967.236433,9.70023880506472,6.878863191629624e+86,86.83751667218965,0.493,True,True,True,1000,1000.0,1000.0
1494,-0.1148041969673057,0.0798004987531172,0.26559868984255774,8875769321.980682,9.948206006550874,1.217541781959924e+87,87.08548387367581,0.494,True,True,True,1000,1000.0,1000.0
1495,-0.2490052225041538,0.7805486284289277,0.2704725747819506,5023148626.875944,9.700976028423762,6.890550112732332e+86,86.83825389554869,0.495,True,True,True,1000,1000.0,1000.0
1496,0.014812129965511178,0.0024937655860349127,0.26759357824344615,50294236432.22441,10.701518219069872,6.8991579238494305e+87,87.83879608619479,0.496,True,True,True,1000,1000.0,1000.0
1497,0.017089548168432556,0.0024937655860349127,0.26474870038833265,503570649844.31335,11.702060409715981,6.907776488013967e+88,88.8393382768409,0.497,True,True,True,1000,1000.0,1000.0
1498,-0.2102402971798184,0.40648379052369077,0.26593255666803145,394919699753.54126,11.596508798160112,5.417347133822205e+88,88.73378666528504,0.498,True,True,True,1000,1000.0,1000.0
1499,0.03143352665516985,0.0024937655860349127,0.26312043274897334,3954130412322.8,12.597050988806222,5.424114590719238e+89,89.73432885593115,0.499,True,True,True,1000,1000.0,1000.0
1500,0.02967913344255768,0.0024937655860349127,0.2603084328978549,39590699900292.51,13.597593179452332,5.430890501656761e+90,90.73487104657725,0.5,True,True,True,1000,1000.0,1000.0
1501,0.006097030104637913,0.0024937655860349127,0.25749655711467606,396401573835359.25,14.59813537009844,5.437674877195882e+91,91.73541323722336,0.501,True,True,True,1000,1000.0,1000.0
1502,-0.23746826128362042,0.6359102244389028,0.26098733266336643,248546396235720.1,14.395407470527573,3.409457943246901e+91,91.53268533765248,0.502,True,True,True,1000,1000.0,1000.0
1503,0.0026363589565212564,0.0024937655860349127,0.2581882358779668,2488568852964852.0,15.395949661173683,3.413717105361346e+92,92.5332275282986,0.503,True,True,True,1000,1000.0,1000.0
1504,-0.011401139452678732,0.004987531172069825,0.2554352923660997,1.761882143233005e+16,16.245976853987802,2.41687795891989e+93,93.38325472111273,0.504,True,True,True,1000,1000.0,1000.0
1505,0.0047259154077158305,0.0024937655860349127,0.2526576593342515,1.764083121159526e+17,17.24651904463391,2.419897170539151e+94,94.38379691175884,0.505,True,True,True,1000,1000.0,1000.0
1506,-0.014516928772777993,0.004987531172069825,0.24994392129129914,1.2489534081593736e+18,18.09654623744803,1.713263271037686e+95,95.23382410457296,0.506,True,True,True,1000,1000.0,1000.0
1507,0.00477761922740072,0.0024937655860349127,0.24723291274301806,1.2505136253925011e+19,19.09708842809414,1.7154035133100272e+96,96.23436629521906,0.507,True,True,True,1000,1000.0,1000.0
1508,-0.0012892299687948805,0.0024937655860349127,0.24452190419473707,1.252075791679772e+20,20.09763061874025,1.7175464292152312e+97,97.23490848586516,0.508,True,True,True,1000,1000.0,1000.0
1509,-0.26869353195534657,0.9376558603491272,0.25115407997419387,6.4651541888542654e+19,19.81057888692253,8.868634443043722e+96,96.94785675404744,0.509,True,True,True,1000,1000.0,1000.0
1510,-0.02512835997878382,0.004987531172069825,0.24847632163372668,4.577265244246499e+20,20.66060607973665,6.278905500823944e+97,97.79788394686156,0.51,True,True,True,1000,1000.0,1000.0
1511,-0.2573584633671631,0.8753117206982544,0.2544633441272441,2.446215491423007e+20,20.388494712149846,3.355618493947522e+97,97.52577257927477,0.511,True,True,True,1000,1000.0,1000.0
1512,-0.19921295302589986,0.3192019950124688,0.25491482735946197,2.1648704775152874e+20,20.335431917972024,2.9696808955802487e+97,97.47270978509695,0.512,True,True,True,1000,1000.0,1000.0
1513,0.019592733131010176,0.0024937655860349127,0.2522082852570067,2.1675748764179547e+21,21.33597410861813,2.973390679532122e+98,98.47325197574307,0.513,True,True,True,1000,1000.0,1000.0
1514,-0.26420125457312127,0.9226932668329177,0.25866019032021936,1.1282762261210059e+21,21.052415437230746,1.5477232418517024e+98,98.18969330435567,0.514,True,True,True,1000,1000.0,1000.0
1515,-0.23872681325089717,0.6533665835411472,0.2623920298755598,6.979221507079639e+20,20.843806982216982,9.573810992787802e+97,97.98108484934191,0.515,True,True,True,1000,1000.0,1000.0
1516,0.02065916662754541,0.0024937655860349127,0.25963598466520266,6.987940088251702e+21,21.84434917286309,9.585770786323927e+98,98.98162703998803,0.516,True,True,True,1000,1000.0,1000.0
1517,-0.22702733126397923,0.5536159600997507,0.2623638664532698,4.6958571420943374e+21,21.671714876283882,6.441585022332422e+98,98.80899274340882,0.517,True,True,True,1000,1000.0,1000.0
1518,-0.002274408261314642,0.0024937655860349127,0.25961526531928886,4.7017232994622086e+22,22.67225706692999,6.449631977402929e+99,99.80953493405494,0.518,True,True,True,1000,1000.0,1000.0
1519,-0.16691145340804547,0.19950124688279303,0.2588398406967656,5.263253210903363e+22,22.72125426408013,7.219915773880888e+99,99.85853213120507,0.519,True,True,True,1000,1000.0,1000.0
1520,-0.2354195415965757,0.6059850374064838,0.2620992295380951,3.3805963476640308e+22,22.528993317927085,4.637363987174438e+99,99.66627118505203,0.52,True,True,True,1000,1000.0,1000.0
1521,0.023960936153865076,0.0024937655860349127,0.2593353680475428,3.3848194553039284e+23,23.529535508573193,4.643157073739337e+100,100.66681337569813,0.521,True,True,True,1000,1000.0,1000.0
1522,-0.15756917909455942,0.16708229426433915,0.2582372427141102,4.140380913305366e+23,23.61704029786889,5.6796054204501405e+100,100.75431816499382,0.522,True,True,True,1000,1000.0,1000.0
1523,-0.02447445870463527,0.004987531172069825,0.2555180456818154,2.9313487503648814e+24,24.467067490683007,4.021104482995778e+101,101.60434535780794,0.523,True,True,True,1000,1000.0,1000.0
1524,-0.27368154375333165,0.9600997506234414,0.26233719184625504,1.4958199341252032e+24,24.174879316574867,2.051904687941535e+101,101.31215718369981,0.524,True,True,True,1000,1000.0,1000.0
1525,-0.2519581791738198,0.830423940149626,0.26781851341794766,8.207282652862852e+23,23.914199390467818,1.125841511165537e+101,101.05147725759275,0.525,True,True,True,1000,1000.0,1000.0
1526,-0.20839728762050197,0.3915211970074813,0.2688915770275803,6.558307187273177e+23,23.81679175490931,8.996417921383388e+100,100.95406962203424,0.526,True,True,True,1000,1000.0,1000.0
1527,-0.006517387677974273,0.004987531172069825,0.26609917991091925,4.643216646116436e+24,24.666818947723428,6.369374940083635e+101,101.80409681484836,0.527,True,True,True,1000,1000.0,1000.0
1528,0.01315799183119104,0.0024937655860349127,0.2632837061574919,4.649017043938395e+25,25.66736113836954,6.377331688894867e+102,102.80463900549448,0.528,True,True,True,1000,1000.0,1000.0
1529,-0.2714901420862189,0.9451371571072319,0.26988895919405476,2.3910228363807297e+25,25.378583724031614,3.279907464138839e+102,102.51586159115655,0.529,True,True,True,1000,1000.0,1000.0
1530,0.04020336277943526,0.0024937655860349127,0.2670677783154055,2.3940097492709558e+26,26.379125914677722,3.2840047892393916e+103,103.51640378180267,0.53,True,True,True,1000,1000.0,1000.0
1531,-0.13987438037434052,0.12219451371571072,0.26543764965695216,3.42428627638811e+26,26.534570065309577,4.6972960468560715e+103,103.67184793243453,0.531,True,True,True,1000,1000.0,1000.0
1532,-0.26254369916699577,0.9102244389027432,0.2716900534732819,1.7945923980240335e+26,26.253965823727448,2.461748550371751e+103,103.3912436908524,0.532,True,True,True,1000,1000.0,1000.0
1533,-0.23990433639765152,0.6658354114713217,0.2755113460130768,1.0996446957217275e+26,26.04125238369127,1.508447677922646e+103,103.17853025081622,0.533,True,True,True,1000,1000.0,1000.0
1534,-0.19107978602119519,0.26683291770573564,0.2753297105494969,1.064394656170842e+26,26.027102685494775,1.460093113476431e+103,103.16438055261973,0.534,True,True,True,1000,1000.0,1000.0
1535,0.02373925746542105,0.0024937655860349127,0.2725046835647201,1.065724318970557e+27,27.027644876140883,1.4619170905942006e+104,104.16492274326585,0.535,True,True,True,1000,1000.0,1000.0
1536,0.02586605344096704,0.0024937655860349127,0.2696796565799432,1.0670556428112616e+28,28.02818706678699,1.463743346260122e+105,105.16546493391195,0.536,True,True,True,1000,1000.0,1000.0
1537,0.019104533293823445,0.0024937655860349127,0.2668546295951663,1.0683886297679759e+29,29.0287292574331,1.4655718833206445e+106,106.16600712455805,0.537,True,True,True,1000,1000.0,1000.0
1538,-0.27413364914067295,0.9650872817955112,0.27363246113571793,5.437709038134732e+28,28.735415965569757,7.459227151920756e+105,105.87269383269471,0.538,True,True,True,1000,1000.0,1000.0
1539,-0.018436907701644967,0.004987531172069825,0.2708559447153261,3.849844235964011e+29,29.585443158383875,5.2810590736240204e+106,106.72272102550883,0.539,True,True,True,1000,1000.0,1000.0
1540,0.036833018704120146,0.0024937655860349127,0.2680546147070135,3.854653537321906e+30,30.585985349029986,5.287656276787814e+107,107.72326321615493,0.54,True,True,True,1000,1000.0,1000.0
1541,-0.24765519837684025,0.7655860349127181,0.2728462426024491,2.202715216482879e+30,30.342958351937504,3.0215947627043645e+107,107.48023621906245,0.541,True,True,True,1000,1000.0,1000.0
1542,0.017248807165077595,0.0024937655860349127,0.270026922742894,2.2054668917799537e+31,31.343500542583616,3.025369398482967e+108,108.48077840970856,0.542,True,True,True,1000,1000.0,1000.0
1543,-0.20973423450096806,0.40399002493765584,0.2712027146065185,1.7349430597381536e+31,31.23928522595841,2.3799240245252503e+108,108.37656309308335,0.543,True,True,True,1000,1000.0,1000.0
1544,-0.2697031167336566,0.942643391521197,0.2777541221572932,8.934731721107925e+30,30.951081516685907,1.2256300030366333e+108,108.08835938381084,0.544,True,True,True,1000,1000.0,1000.0
1545,0.025356604783822956,0.0024937655860349127,0.2749041575166561,8.945893164211868e+31,31.95162370733202,1.227161084212044e+109,109.08890157445695,0.545,True,True,True,1000,1000.0,1000.0
1546,-0.2445592505088895,0.7281795511221946,0.2792749469609558,5.241727893272254e+31,31.719474472253918,7.190388222369511e+108,108.85675233937886,0.546,True,True,True,1000,1000.0,1000.0
1547,0.07555176015250131,0.0024937655860349127,0.27639607449039105,5.248275963149819e+32,32.72001666290003,7.199370597167688e+109,109.85729453002497,0.547,True,True,True,1000,1000.0,1000.0
1548,-0.18353363355292351,0.24937655860349128,0.2759756082430739,5.25483221300541e+32,32.72055885354614,7.208364192925504e+109,109.85783672067109,0.548,True,True,True,1000,1000.0,1000.0
1549,-0.2531014669893086,0.8403990024937655,0.2814684681331497,2.866065383696285e+32,32.45728609375658,3.9315514271394155e+109,109.59456396088153,0.549,True,True,True,1000,1000.0,1000.0
1550,-0.008366590862870726,0.004987531172069825,0.2786263197727075,2.0291459546544664e+33,33.3073132865707,2.783499538872154e+110,110.44459115369565,0.55,True,True,True,1000,1000.0,1000.0
1551,0.010443724361985929,0.0024937655860349127,0.2757833029366881,2.0316808038060045e+34,34.307855477216805,2.7869767414007116e+111,111.44513334434176,0.551,True,True,True,1000,1000.0,1000.0
1552,-0.2675861027109597,0.9376558603491272,0.2822824778848898,1.0490682550070827e+34,34.020803745399085,1.4390689823762997e+111,111.15808161252403,0.552,True,True,True,1000,1000.0,1000.0
1553,-0.23116442382536978,0.5760598503740648,0.2851372811751715,6.910984932319823e+33,33.83953994609912,9.480206846697906e+110,110.97681781322407,0.553,True,True,True,1000,1000.0,1000.0
1554,-0.2222196698212886,0.5037406483790524,0.2872439547896429,4.8686264259582676e+33,33.687406452021925,6.678582869068822e+110,110.82468431914688,0.554,True,True,True,1000,1000.0,1000.0
1555,-0.07900647251692161,0.02743142144638404,0.28462959516631303,1.4697798871608492e+34,34.16725230008892,2.0161840151377625e+111,111.30453016721387,0.555,True,True,True,1000,1000.0,1000.0
1556,-0.27006200888730464,0.942643391521197,0.29114055656877713,7.56917577620353e+33,33.87904859081642,1.0383086162125046e+111,111.01632645794137,0.556,True,True,True,1000,1000.0,1000.0
1557,0.016800481472208695,0.0024937655860349127,0.288280542425032,7.5786313398854535e+34,34.879590781462525,1.0396056918165407e+112,112.01686864858748,0.557,True,True,True,1000,1000.0,1000.0
1558,-0.014730094652867787,0.004987531172069825,0.2854562598478927,5.3655960581448266e+35,35.72961797427665,7.360305511470024e+112,112.8668958414016,0.558,True,True,True,1000,1000.0,1000.0
1559,-0.007013879583267935,0.004987531172069825,0.28265158000521085,3.7987889591175763e+36,36.57964516709077,5.211023530230548e+113,113.71692303421572,0.559,True,True,True,1000,1000.0,1000.0
1560,-0.01780481359820607,0.004987531172069825,0.2798467760945894,2.6895050241450893e+37,37.429672359904885,3.6893531376244474e+114,114.56695022702985,0.56,True,True,True,1000,1000.0,1000.0
1561,0.02981360138382172,0.0024937655860349127,0.27701753079986596,2.6928648068718436e+38,38.43021455055099,3.693961950336551e+115,115.56749241767595,0.561,True,True,True,1000,1000.0,1000.0
1562,-0.2248492655821958,0.5286783042394015,0.279457450900113,1.8517775333827402e+38,38.267588810732725,2.540192783294691e+115,115.4048666778577,0.562,True,True,True,1000,1000.0,1000.0
1563,-0.2656399318222657,0.9226932668329177,0.2858248656964554,9.63895914144141e+37,37.98403013934534,1.3222330440975518e+115,115.1213080064703,0.563,True,True,True,1000,1000.0,1000.0
1564,-0.2638189461068503,0.9177057356608479,0.2920968722472426,5.030931691624243e+37,37.70164842065469,6.901226603050244e+114,114.83892628777964,0.564,True,True,True,1000,1000.0,1000.0
1565,0.02878161429361159,0.0024937655860349127,0.2892167590972816,5.0372164307287455e+38,38.70219061130081,6.909847751449643e+115,115.83946847842574,0.565,True,True,True,1000,1000.0,1000.0
1566,0.02163373881246322,0.0024937655860349127,0.2863778365032692,5.0435090208533036e+39,39.702732801946915,6.918479669557673e+116,116.84001066907184,0.566,True,True,True,1000,1000.0,1000.0
1567,0.010713910214093403,0.0024937655860349127,0.28353891390925673,5.049809471805567e+40,40.70327499259302,6.92712237082807e+117,117.84055285971796,0.567,True,True,True,1000,1000.0,1000.0
1568,-0.2485593064285586,0.770573566084788,0.2883711120209426,2.8763249172133405e+40,40.45883794352672,3.945625036160945e+117,117.59611581065165,0.568,True,True,True,1000,1000.0,1000.0
1569,-0.11485708838627762,0.0798004987531172,0.2862917333531842,5.0910240073694e+40,40.70680514501287,6.983658787281409e+117,117.84408301213782,0.569,True,True,True,1000,1000.0,1000.0
1570,-0.2395823580362027,0.6633416458852868,0.29005893227131174,3.1254065454182397e+40,40.49490651734345,4.287305039839025e+117,117.63218438446837,0.57,True,True,True,1000,1000.0,1000.0
1571,-0.2809969923934386,0.9875311720698254,0.29702311385714814,1.5725378774748413e+40,40.19660111502681,2.1571432290366078e+117,117.33387898215173,0.571,True,True,True,1000,1000.0,1000.0
1572,0.01842151479674181,0.0024937655860349127,0.2941369213781467,1.5745023228097543e+41,41.19714330567292,2.1598379749080242e+118,118.33442117279783,0.572,True,True,True,1000,1000.0,1000.0
1573,-0.016529142094795835,0.004987531172069825,0.29130928896663816,1.1147320773272473e+42,42.047170498487034,1.5291439317555358e+119,119.18444836561196,0.573,True,True,True,1000,1000.0,1000.0
1574,0.00925359839443407,0.0024937655860349127,0.2884884802918078,1.1161246226263784e+43,43.04771268913315,1.531054168517487e+120,120.18499055625806,0.574,True,True,True,1000,1000.0,1000.0
1575,0.021518116361884942,0.0024937655860349127,0.2857134526866913,1.1175189075205654e+44,44.04825487977926,1.5329667915848808e+121,121.18553274690417,0.575,True,True,True,1000,1000.0,1000.0
1576,-0.11070402799594214,0.07481296758104738,0.2836643465961961,2.0428498312713687e+44,44.310236443065534,2.8022979570716565e+121,121.44751431019046,0.576,True,True,True,1000,1000.0,1000.0
1577,-0.21428558710504741,0.43640897755610975,0.28525700673688914,1.5461784265376601e+44,44.189259609368506,2.1209844109090486e+121,121.32653747649341,0.577,True,True,True,1000,1000.0,1000.0
1578,-0.23764644706582722,0.6384039900249376,0.2888379796776715,9.675687144540822e+43,43.98568181735869,1.327271241544757e+121,121.12295968448359,0.578,True,True,True,1000,1000.0,1000.0
1579,0.009982251106399387,0.0024937655860349127,0.2860598503740649,9.687774203775092e+44,44.986224008004804,1.3289292949601531e+122,122.1235018751297,0.579,True,True,True,1000,1000.0,1000.0
1580,-0.1933579206205806,0.286783042394015,0.2861423555539013,9.045181347276611e+44,44.956417278474106,1.2407810316160283e+122,122.09369514559901,0.58,True,True,True,1000,1000.0,1000.0
1581,-0.2849898098313869,1.0,0.29330740313395615,4.522590673638297e+44,44.655387282810125,6.20390515808013e+121,121.79266514993503,0.581,True,True,True,1000,1000.0,1000.0
1582,-0.24266788076552365,0.7032418952618454,0.29751429883003927,2.6965279072087785e+44,44.430804919296556,3.6989868417567895e+121,121.56808278642147,0.582,True,True,True,1000,1000.0,1000.0
1583,-0.21572476972439714,0.44389027431421446,0.29911241796007493,2.023657956070991e+44,44.306137108788214,2.7759713265758447e+121,121.44341497591314,0.583,True,True,True,1000,1000.0,1000.0
1584,0.010112950628346495,0.0024937655860349127,0.2963407401893277,2.0261859495064472e+45,45.30667929943432,2.7794391247131074e+122,122.44395716655924,0.584,True,True,True,1000,1000.0,1000.0
1585,-0.2098311519807473,0.40399002493765584,0.29757000533492134,1.5939106879986234e+45,45.20246398280912,2.1864615775274515e+122,122.33974184993404,0.585,True,True,True,1000,1000.0,1000.0
1586,-0.03230905933457073,0.007481296758104738,0.294880708676071,9.213943526922555e+45,45.9644455460954,1.2639311381003568e+123,123.10172341322033,0.586,True,True,True,1000,1000.0,1000.0
1587,0.03742252702210114,0.0024937655860349127,0.29214153670549997,9.225453766921784e+46,46.964987736741506,1.265510065809145e+124,124.10226560386643,0.587,True,True,True,1000,1000.0,1000.0
1588,-0.12831595863087597,0.08977556109725686,0.2902827508343569,1.539496397623311e+47,47.18737867700398,2.1118182765759536e+124,124.3246565441289,0.588,True,True,True,1000,1000.0,1000.0
1589,-0.002078630756918831,0.0024937655860349127,0.2875804270418481,1.541419566889849e+48,48.187920867650085,2.1144564016227206e+125,125.325198734775,0.589,True,True,True,1000,1000.0,1000.0
1590,0.0222033262985164,0.0024937655860349127,0.28488629173335317,1.5433451386173694e+49,49.18846305829619,2.1170978222673332e+126,126.3257409254211,0.59,True,True,True,1000,1000.0,1000.0
1591,0.0021298613137694655,0.0024937655860349127,0.28219811168595926,1.5452731158070736e+50,50.1890052489423,2.1197425426267172e+127,127.3262831160672,0.591,True,True,True,1000,1000.0,1000.0
1592,0.032036568175638935,0.0024937655860349127,0.27951005570650495,1.5472035014639127e+51,51.18954743958842,2.1223905668229412e+128,128.32682530671332,0.592,True,True,True,1000,1000.0,1000.0
1593,-0.22525502834694744,0.5286783042394015,0.2820785101921813,1.0639511780430554e+51,51.02692169977015,1.4594847682946958e+128,128.16419956689506,0.593,True,True,True,1000,1000.0,1000.0
1594,-0.2580688968648919,0.885286783042394,0.2881691294152678,5.653920712518551e+50,50.752349713888705,7.755817495539997e+127,127.88962758101361,0.594,True,True,True,1000,1000.0,1000.0
1595,0.014334051796802028,0.0024937655860349127,0.2854759866502897,5.6609837017964373e+51,51.75289190453481,7.76550621573912e+128,128.8901697716597,0.595,True,True,True,1000,1000.0,1000.0
1596,0.015715346469531766,0.0024937655860349127,0.282797111698366,5.668055514299848e+52,52.75343409518093,7.775207039278626e+129,129.89071196230583,0.596,True,True,True,1000,1000.0,1000.0
1597,0.03830678375730956,0.0024937655860349127,0.28011823674644243,5.6751361610509284e+53,53.75397628582704,7.784919981278247e+130,130.89125415295192,0.597,True,True,True,1000,1000.0,1000.0
1598,-0.22999801854073104,0.5586034912718204,0.2829983498964032,3.7965967121757527e+53,53.57939446730607,5.208016295418625e+130,130.71667233443097,0.598,True,True,True,1000,1000.0,1000.0
1599,-0.03091079559249832,0.007481296758104738,0.28036699296534784,2.1947043811100564e+54,54.34137603059234,3.010605825947115e+131,131.47865389771724,0.599,True,True,True,1000,1000.0,1000.0
1600,-0.05666089930562879,0.012468827930174564,0.2777912184712348,9.82727748541262e+54,54.99243321907045,1.348065785325415e+132,132.12971108619536,0.6,True,True,True,1000,1000.0,1000.0
1601,0.019521876308357,0.0024937655860349127,0.2751156933536805,9.839553914290833e+55,55.99297540971656,1.349749815695075e+133,133.13025327684147,0.601,True,True,True,1000,1000.0,1000.0
1602,-0.2528393901015969,0.8354114713216958,0.28072790660165514,5.382638294604511e+55,55.730995196844255,7.383683355343564e+132,132.86827306396913,0.602,True,True,True,1000,1000.0,1000.0
1603,0.0027866952305332093,0.0024937655860349127,0.27801094279227306,5.389362392534806e+56,56.731537387490356,7.392907198234399e+133,133.86881525461524,0.603,True,True,True,1000,1000.0,1000.0
1604,-0.2626441085487014,0.912718204488778,0.28435093857396315,2.8205839833241046e+56,56.45033903543926,3.8691618998242675e+133,133.58761690256415,0.604,True,True,True,1000,1000.0,1000.0
1605,-0.25841480385751797,0.885286783042394,0.29038746417538247,1.4988806379298814e+56,56.17576704955782,2.056103236404217e+133,133.3130449166827,0.605,True,True,True,1000,1000.0,1000.0
1606,-0.007911330669587824,0.004987531172069825,0.2876682671430876,1.0611926721095586e+57,57.025794242371944,1.4557007625279462e+134,134.16307210949682,0.606,True,True,True,1000,1000.0,1000.0
1607,-0.018702486748775393,0.004987531172069825,0.28499857321869454,7.51313919762373e+57,57.87582143518607,1.0306217472476411e+135,135.01309930231096,0.607,True,True,True,1000,1000.0,1000.0
1608,0.017041221374630156,0.0024937655860349127,0.28230394163844125,7.52252475930626e+58,58.87636362583217,1.0319092202633426e+136,136.01364149295705,0.608,True,True,True,1000,1000.0,1000.0
1609,-0.24389633213358575,0.7231920199501247,0.2867863922283843,4.4228969169952377e+58,58.645706817528804,6.067149334770153e+135,135.78298468465368,0.609,True,True,True,1000,1000.0,1000.0
1610,0.03918330483725663,0.0024937655860349127,0.28409585489013783,4.4284220870657005e+59,59.646249008174905,6.07472853739382e+136,136.7835268752998,0.61,True,True,True,1000,1000.0,1000.0
1611,-0.010564273082441789,0.004987531172069825,0.28143013113981213,3.1352790535026454e+60,60.49627620098903,4.30084774318014e+137,137.6335540681139,0.611,True,True,True,1000,1000.0,1000.0
1612,-0.01993679262567305,0.004987531172069825,0.27876428332154685,2.2197465711417416e+61,61.346303393803154,3.044957679368733e+138,138.48358126092805,0.612,True,True,True,1000,1000.0,1000.0
1613,-0.148639108976222,0.14214463840399003,0.2775015198322601,2.94379902155204e+61,61.46890815661302,4.038183256470913e+138,138.6061860237379,0.613,True,True,True,1000,1000.0,1000.0
1614,-0.17274483366220977,0.2144638403990025,0.2769651741293532,3.178345620738983e+61,61.50220112163734,4.359924701034584e+138,138.63947898876225,0.614,True,True,True,1000,1000.0,1000.0
1615,-0.0005273223903277113,0.0024937655860349127,0.2743241398990087,3.182316072781357e+62,62.50274331228344,4.36537120497074e+139,139.64002117940836,0.615,True,True,True,1000,1000.0,1000.0
1616,-0.023839038277058577,0.004987531172069825,0.27170791925658494,2.2530483157325472e+63,63.35277050509757,3.0906396523681926e+140,140.49004837222247,0.616,True,True,True,1000,1000.0,1000.0
1617,-0.11000221861218096,0.07481296758104738,0.2698098038485875,4.118623265043691e+63,63.614752068383844,5.6497591672692695e+140,140.75202993550877,0.617,True,True,True,1000,1000.0,1000.0
1618,-0.23614140555587182,0.6159600997506235,0.27329263904914325,2.623890954717861e+63,63.41894578240013,3.5993464372311052e+140,140.55622364952504,0.618,True,True,True,1000,1000.0,1000.0
1619,0.025017564995465258,0.0024937655860349127,0.27064093497599284,2.6271687710548841e+64,64.41948797304624,3.603842811797693e+141,141.55676584017115,0.619,True,True,True,1000,1000.0,1000.0
1620,0.039371277644910996,0.0024937655860349127,0.2680025061723801,2.630450682104656e+65,65.42003016369235,3.6083448033240803e+142,142.55730803081727,0.62,True,True,True,1000,1000.0,1000.0
1621,-0.003966430326986736,0.0024937655860349127,0.26536407736876716,2.6337366929824462e+66,66.42057235433845,3.6128524188270846e+143,143.55785022146335,0.621,True,True,True,1000,1000.0,1000.0
1622,-0.18464164792485482,0.2543640897755611,0.2652594880956813,2.611045615506757e+66,66.4168144591036,3.5817257255770454e+143,143.55409232622853,0.622,True,True,True,1000,1000.0,1000.0
1623,0.028809896790190304,0.0024937655860349127,0.26264028982270693,2.614307385192588e+67,67.4173566497497,3.586200088003066e+144,144.55463451687461,0.623,True,True,True,1000,1000.0,1000.0
1624,0.0035301921872548103,0.0024937655860349127,0.26006004888276824,2.617573229545449e+68,68.41789884039581,3.5906800398908856e+145,145.55517670752073,0.624,True,True,True,1000,1000.0,1000.0
1625,-0.002859337226710168,0.0024937655860349127,0.25747993201076913,2.620843153655495e+69,69.41844103104192,3.595165588222971e+146,146.55571889816682,0.625,True,True,True,1000,1000.0,1000.0
1626,-0.21320840043845768,0.428927680798005,0.25916216920385604,2.0008705784234285e+69,69.30121899823425,2.7447125326833917e+146,146.43849686535916,0.626,True,True,True,1000,1000.0,1000.0
1627,0.05844715446945559,0.0024937655860349127,0.2566056252403816,2.003370105417217e+70,70.30176118888035,2.7481412817187433e+147,147.43903905600527,0.627,True,True,True,1000,1000.0,1000.0
1628,-0.14410174906706552,0.12718204488778054,0.255326856986886,2.80878366973814e+70,70.4485182914775,3.8529747116382675e+147,147.5857961586024,0.628,True,True,True,1000,1000.0,1000.0
1629,0.023421605669922685,0.0024937655860349127,0.25282974156648186,2.812292457701785e+71,71.44906048212361,3.8577879236480686e+148,148.5863383492485,0.629,True,True,True,1000,1000.0,1000.0
1630,-0.27112332513648346,0.9451371571072319,0.2597121623801194,1.446382197654814e+71,71.1602830677857,1.9840880203661313e+148,148.29756093491056,0.63,True,True,True,1000,1000.0,1000.0
1631,-0.23313370052112448,0.5885286783042394,0.26303966452029126,9.426907745032257e+70,70.97436925694676,1.2931446996749073e+148,148.11164712407162,0.631,True,True,True,1000,1000.0,1000.0
1632,-0.23942746410287302,0.6583541147132169,0.26703279115643724,5.809108447066995e+70,70.76410948415794,7.968697691053634e+147,147.9013873512828,0.632,True,True,True,1000,1000.0,1000.0
1633,0.0060228285862795605,0.0024937655860349127,0.26446731430131143,5.81636529992388e+71,71.76465167480406,7.978652345392059e+148,148.90192954192892,0.633,True,True,True,1000,1000.0,1000.0
1634,0.015676146936723145,0.0024937655860349127,0.26190183744618556,5.823631218184496e+72,72.76519386545016,7.988619435281041e+149,149.902471732575,0.634,True,True,True,1000,1000.0,1000.0
1635,-0.02211115591262003,0.004987531172069825,0.2593810250493171,4.1230733237978845e+73,73.61522105826428,5.6558635761020635e+150,150.75249892538915,0.635,True,True,True,1000,1000.0,1000.0
1636,0.007382416395586344,0.0024937655860349127,0.2568355231324673,4.1282239483216976e+74,74.61576324891038,5.66292899244338e+151,151.75304111603523,0.636,True,True,True,1000,1000.0,1000.0
1637,0.011742882672400756,0.0024937655860349127,0.25432128633639783,4.133381007107262e+75,75.61630543955648,5.670003235042157e+152,152.75358330668135,0.637,True,True,True,1000,1000.0,1000.0
1638,-0.14908376542482216,0.14463840399002495,0.25322142405181075,5.4341751660194e+75,75.73513363342113,7.454379530494866e+152,152.872411500546,0.638,True,True,True,1000,1000.0,1000.0
1639,0.008858368241789871,0.0024937655860349127,0.2507001153831839,5.4409636448261876e+76,76.73567582406724,7.463691688442182e+153,153.8729536911921,0.639,True,True,True,1000,1000.0,1000.0
1640,0.017478335717965088,0.0024937655860349127,0.2481788067145569,5.447760603934448e+77,77.73621801471334,7.47301547932089e+154,154.8734958818382,0.64,True,True,True,1000,1000.0,1000.0
1641,0.016656098334614344,0.0024937655860349127,0.24565762211386963,5.454566053938097e+78,78.73676020535945,7.482350917663075e+155,155.87403807248432,0.641,True,True,True,1000,1000.0,1000.0
1642,-0.000780480182786758,0.0024937655860349127,0.24313656158112185,5.461380005444129e+79,79.73730239600555,7.49169801801898e+156,156.8745802631304,0.642,True,True,True,1000,1000.0,1000.0
1643,-0.1346657253725151,0.1172069825436409,0.24175692609272834,7.976193066600778e+79,79.9017956576838,1.0941415856216741e+157,157.03907352480869,0.643,True,True,True,1000,1000.0,1000.0
1644,-0.1256404575010609,0.08728179551122195,0.2400744407637622,1.349906927747028e+80,80.13030382615477,1.8517471856987332e+157,157.26758169327962,0.644,True,True,True,1000,1000.0,1000.0
1645,-0.2734808814494266,0.9600997506234414,0.24711926651034108,6.888357079608344e+79,79.83811565204662,9.44916688259494e+156,156.9753935191715,0.645,True,True,True,1000,1000.0,1000.0
1646,-0.10940246245883323,0.07231920199501247,0.2452828128683268,1.280733719051245e+80,80.10745884374326,1.7568582034324154e+157,157.24473671086812,0.646,True,True,True,1000,1000.0,1000.0
1647,-0.025726139666629178,0.007481296758104738,0.2428253991885957,7.403556704410337e+80,80.86944040702953,1.0155896684250796e+158,158.0067182741544,0.647,True,True,True,1000,1000.0,1000.0
1648,-0.014716085320155226,0.004987531172069825,0.2403430478530043,5.241644947204516e+81,81.71946759984365,7.190274440340647e+158,158.85674546696853,0.648,True,True,True,1000,1000.0,1000.0
1649,-0.009180349765247398,0.004987531172069825,0.23786057244947337,3.71103279808578e+82,82.56949479265778,5.090643212980847e+159,159.70677265978264,0.649,True,True,True,1000,1000.0,1000.0
1650,-0.2129753955221707,0.428927680798005,0.23964057517896806,2.8331708179093306e+82,82.45227275985012,3.8864280053911155e+159,159.58955062697498,0.65,True,True,True,1000,1000.0,1000.0
1651,-0.19889308303835385,0.3167082294264339,0.24028275083435688,2.5171731466323728e+82,82.40091309001824,3.452955307054093e+159,159.53819095714312,0.651,True,True,True,1000,1000.0,1000.0
1652,0.00847021879098464,0.0024937655860349127,0.2377827818513418,2.5203176489784494e+83,83.40145528066434,3.457268806933295e+160,160.53873314778923,0.652,True,True,True,1000,1000.0,1000.0
1653,-0.021954539667163653,0.004987531172069825,0.23533814716939003,1.78435997690794e+84,84.25148247347846,2.447712133033904e+161,161.38876034060334,0.653,True,True,True,1000,1000.0,1000.0
1654,0.019449861788194855,0.0024937655860349127,0.23289500130271334,1.7865890345876387e+85,85.25202466412458,2.4507698633116733e+162,162.38930253124946,0.654,True,True,True,1000,1000.0,1000.0
1655,0.00014113753927569306,0.0024937655860349127,0.23046599918115163,1.788820876850159e+86,86.25256685477068,2.4538314133664193e+163,163.38984472189557,0.655,True,True,True,1000,1000.0,1000.0
1656,0.050104702010485225,0.0024937655860349127,0.2280660289574571,1.7910555071740567e+87,87.25310904541678,2.456896787969883e+164,164.39038691254166,0.656,True,True,True,1000,1000.0,1000.0
1657,-0.023839038277058577,0.004987531172069825,0.22569087232168336,1.2680495907796842e+88,88.1031362382309,1.7394586343606635e+165,165.2404141053558,0.657,True,True,True,1000,1000.0,1000.0
1658,-0.2429412005221307,0.7082294264339152,0.23031302341162022,7.5338897213916485e+87,87.8770192588535,1.0334682193413541e+165,165.0142971259784,0.658,True,True,True,1000,1000.0,1000.0
1659,-0.11268022247093368,0.0798004987531172,0.22864703911862136,1.3334798586537482e+88,88.12498646033966,1.8292132032905407e+165,165.26226432746455,0.659,True,True,True,1000,1000.0,1000.0
1660,-0.0021893464893190107,0.0024937655860349127,0.22620798749395168,1.33514566799614e+89,89.12552865098577,1.8314982925053676e+166,166.26280651811066,0.66,True,True,True,1000,1000.0,1000.0
1661,-0.11223257560398081,0.0773067331670823,0.22451334350690447,2.4009880289203265e+89,89.38038999471475,3.293577308229801e+166,166.51766786183964,0.661,True,True,True,1000,1000.0,1000.0
1662,-0.2543170242440771,0.8453865336658354,0.23050408803860994,1.3056667250845428e+89,89.11583233625932,1.7910602827049196e+166,166.2531102033842,0.662,True,True,True,1000,1000.0,1000.0
1663,0.024076191535669977,0.0024937655860349127,0.2280944405156264,1.3072977897118272e+90,90.11637452690542,1.7932977105387834e+167,167.2536523940303,0.663,True,True,True,1000,1000.0,1000.0
1664,-0.16186374784488156,0.1770573566084788,0.22744209128918993,1.5534151743469445e+90,90.19128754319198,2.1309114859642888e+167,167.32856541031688,0.664,True,True,True,1000,1000.0,1000.0
1665,-0.2444345479605593,0.7256857855361596,0.23224004664954534,9.117656769742396e+89,89.95988323934515,1.2507229140395156e+167,167.09716110647005,0.665,True,True,True,1000,1000.0,1000.0
1666,0.01611192220629043,0.0024937655860349127,0.2298335008250518,9.129046726425426e+90,90.96042542999126,1.2522853417742746e+168,168.09770329711614,0.666,True,True,True,1000,1000.0,1000.0
1667,-0.27844682560113737,0.9825436408977556,0.2372203818811181,4.604892643815329e+90,90.66321950972458,6.316803639093591e+167,167.80049737684945,0.667,True,True,True,1000,1000.0,1000.0
1668,-0.041170544048229396,0.007481296758104738,0.23485639135990874,2.6619572280383364e+91,91.42520107301087,3.651564196131316e+168,168.56247894013575,0.668,True,True,True,1000,1000.0,1000.0
1669,0.015118307539452425,0.0024937655860349127,0.23244252552697856,2.6652825975147747e+92,92.42574326365697,3.6561258021523184e+169,169.56302113078186,0.669,True,True,True,1000,1000.0,1000.0
1670,0.019423092654564655,0.0024937655860349127,0.23002865969404845,2.6686121211083565e+93,93.42628545430307,3.6606931066215404e+170,170.56356332142795,0.67,True,True,True,1000,1000.0,1000.0
1671,0.01419011486436983,0.0024937655860349127,0.22761479386111844,2.6719458040084856e+94,94.42682764494917,3.665266116657595e+171,171.56410551207406,0.671,True,True,True,1000,1000.0,1000.0
1672,-0.26927198246795403,0.942643391521197,0.23459597275468047,1.3760174317051587e+94,94.13862393567668,1.8875645085288964e+171,171.27590180280157,0.672,True,True,True,1000,1000.0,1000.0
1673,-0.24550469756764165,0.7481296758104738,0.23959516631307298,7.954364697630559e+93,93.90060549896295,1.0911472591257267e+171,171.03788336608784,0.673,True,True,True,1000,1000.0,1000.0
1674,0.022277644009380926,0.0024937655860349127,0.23713800076922129,7.964301446911109e+94,94.90114768960906,1.0925103418047336e+172,172.03842555673396,0.674,True,True,True,1000,1000.0,1000.0
1675,0.018280763849058745,0.0024937655860349127,0.23468083522536942,7.974250609374635e+95,95.90168988025516,1.0938751272735098e+173,173.03896774738004,0.675,True,True,True,1000,1000.0,1000.0
1676,-0.2335667324911479,0.5935162094763092,0.2381044900187343,5.175396078013011e+95,95.71394359237301,7.099396947560038e+172,172.8512214594979,0.676,True,True,True,1000,1000.0,1000.0
1677,-0.11980813284578462,0.08229426433915212,0.23641207925459978,9.02046265959243e+95,95.95522881308018,1.237390223004435e+173,173.09250668020505,0.677,True,True,True,1000,1000.0,1000.0
1678,0.010439621771154206,0.0024937655860349127,0.23392538554112235,9.031731199475902e+96,96.9557710037263,1.2389359952785653e+174,174.09304887085116,0.678,True,True,True,1000,1000.0,1000.0
1679,0.03607754597932389,0.0024937655860349127,0.23143869182764487,9.043013816241411e+97,97.9563131943724,1.2404836985619109e+175,175.09359106149728,0.679,True,True,True,1000,1000.0,1000.0
1680,0.019322895097365733,0.0024937655860349127,0.2289519981141674,9.054310527474333e+98,98.95685538501851,1.2420333352667264e+176,176.09413325214337,0.68,True,True,True,1000,1000.0,1000.0
1681,-0.22812852554647228,0.5586034912718204,0.23199873450701602,6.057223052294337e+98,98.78227356649754,8.309051172109997e+175,175.91955143362242,0.681,True,True,True,1000,1000.0,1000.0
1682,-0.2502847585920609,0.7955112219451371,0.23737509460180395,3.39563042022932e+98,98.53092041561506,4.657987113842836e+175,175.66819828273992,0.682,True,True,True,1000,1000.0,1000.0
1683,-0.0009431786573407264,0.0024937655860349127,0.23482128013300085,3.399872308729262e+99,99.53146260626117,4.6638059632243614e+176,176.66874047338604,0.683,True,True,True,1000,1000.0,1000.0
1684,0.01581968116234056,0.0024937655860349127,0.23226746566419776,3.4041194962798932e+100,100.53200479690727,4.6696320816273105e+177,177.66928266403215,0.684,True,True,True,1000,1000.0,1000.0
1685,-0.022787670457636966,0.004987531172069825,0.22973846478331542,2.4100829465824993e+101,101.3820319897214,3.306053344791036e+178,178.51930985684626,0.685,True,True,True,1000,1000.0,1000.0
1686,-0.027385435032462935,0.007481296758104738,0.2272826639867992,1.3932002798032006e+102,102.14401355300768,1.9111352377056633e+179,179.28129142013256,0.686,True,True,True,1000,1000.0,1000.0
1687,-0.006621707679671074,0.004987531172069825,0.22481408419250373,9.863720234254612e+102,102.9940407458218,1.3530648527587989e+180,180.13131861294667,0.687,True,True,True,1000,1000.0,1000.0
1688,-0.010393769147712839,0.004987531172069825,0.22235133559136983,6.983416402513728e+103,103.84406793863593,9.579565378999892e+180,180.9813458057608,0.688,True,True,True,1000,1000.0,1000.0
1689,-0.2483879452613248,0.770573566084788,0.22752980732248984,3.977689597592797e+103,103.59963088956962,5.456432118782432e+180,180.7369087566945,0.689,True,True,True,1000,1000.0,1000.0
1690,0.007080004579361643,0.0024937655860349127,0.2250276051165618,3.98265860589825e+104,104.60017308021574,5.4632484014134744e+181,181.7374509473406,0.69,True,True,True,1000,1000.0,1000.0
1691,0.016563030150200553,0.0024937655860349127,0.2225254029106339,3.987633821586779e+105,105.60071527086184,5.470073199079232e+182,182.7379931379867,0.691,True,True,True,1000,1000.0,1000.0
1692,-0.25294713150714593,0.8379052369077307,0.2283791764370169,2.178150192263974e+105,105.33808782281302,2.987897465853985e+182,182.4753656899379,0.692,True,True,True,1000,1000.0,1000.0
1693,-9.031839530493357e-05,0.0024937655860349127,0.22587895931812255,2.180871180448279e+106,106.33863001345914,2.9916300063046823e+183,183.475907880584,0.693,True,True,True,1000,1000.0,1000.0
1694,-0.03830915106427879,0.007481296758104738,0.22347253756156873,1.2606994888386396e+107,107.10061157674541,1.7293760647373553e+184,184.2378894438703,0.694,True,True,True,1000,1000.0,1000.0
1695,0.014598901208021431,0.0024937655860349127,0.2210200865994218,1.2622743795074615e+108,108.10115376739152,1.7315364354294114e+185,185.2384316345164,0.695,True,True,True,1000,1000.0,1000.0
1696,-0.007510544298220623,0.004987531172069825,0.2186311584223521,8.936777804902312e+108,108.95118096020566,1.2259106764539823e+186,186.08845882733053,0.696,True,True,True,1000,1000.0,1000.0
1697,-0.013985471638226832,0.004987531172069825,0.2162421061773427,6.327150327281319e+109,109.80120815301979,8.679326382590155e+186,186.93848602014464,0.697,True,True,True,1000,1000.0,1000.0
1698,-0.0013357232195649882,0.0024937655860349127,0.21382811627647302,6.335054328273357e+110,110.80175034366589,8.690168768307218e+187,187.93902821079075,0.698,True,True,True,1000,1000.0,1000.0
1699,-0.04002628842439748,0.007481296758104738,0.21148385255766058,3.6621143995207503e+111,111.56373190695217,5.0235389519314856e+188,188.70100977407702,0.699,True,True,True,1000,1000.0,1000.0
1700,-0.009982304877951598,0.004987531172069825,0.2091145271150482,2.592740787262152e+112,112.4137590997663,3.556615909862737e+189,189.55103696689116,0.7,True,True,True,1000,1000.0,1000.0
1701,0.005903145471282012,0.0024937655860349127,0.2067202640165755,2.5959796901954765e+113,113.4143012904124,3.5610589046116755e+190,190.55157915753725,0.701,True,True,True,1000,1000.0,1000.0
1702,-0.02625591691075435,0.007481296758104738,0.20437562809394427,1.5006618904433892e+114,114.17628285369868,2.0585466858457678e+191,191.31356072082355,0.702,True,True,True,1000,1000.0,1000.0
1703,-0.005800469815630871,0.004987531172069825,0.2020374437041724,1.0624537812777456e+115,115.0263100465128,1.457430700573997e+192,192.16358791363766,0.703,True,True,True,1000,1000.0,1000.0
1704,0.03417484165495033,0.0024937655860349127,0.1996743216585402,1.0637810194982452e+116,116.0268522371589,1.4592513517530111e+193,193.16413010428377,0.704,True,True,True,1000,1000.0,1000.0
1705,-0.2317422441184558,0.5810473815461347,0.20306807607846056,6.977767061051873e+115,115.84371646729203,9.571815843133098e+192,192.9809943344169,0.705,True,True,True,1000,1000.0,1000.0
1706,-0.26792675048726183,0.9376558603491272,0.20998138980905945,3.6030039270295503e+115,115.5566647354743,4.942453620171921e+192,192.69394260259915,0.706,True,True,True,1000,1000.0,1000.0
1707,-0.21380394817343867,0.43640897755610975,0.2118607709581767,2.7270173545925873e+115,115.43568790177727,3.7408110203170603e+192,192.57296576890212,0.707,True,True,True,1000,1000.0,1000.0
1708,-0.008253736631283815,0.004987531172069825,0.20942581357551396,1.9307013248273246e+116,116.2857150945914,2.6484572167065727e+193,193.42299296171626,0.708,True,True,True,1000,1000.0,1000.0
1709,-0.027542687884213102,0.007481296758104738,0.20701554571283234,1.1160834235104361e+117,117.04769665787768,1.530997653252845e+194,194.18497452500253,0.709,True,True,True,1000,1000.0,1000.0
1710,0.02849509585283183,0.0024937655860349127,0.20460192801578142,1.117477656937859e+118,118.04823884852378,1.5329102057202555e+195,195.18551671564865,0.71,True,True,True,1000,1000.0,1000.0
1711,0.016139188568874308,0.0024937655860349127,0.20218843438667014,1.1188736320691804e+119,119.04878103916988,1.5348251473859335e+196,196.18605890629476,0.711,True,True,True,1000,1000.0,1000.0
1712,-0.11735319166564884,0.0798004987531172,0.20058758576196326,1.9803786727945593e+119,119.29674824065604,2.716602573545976e+196,196.4340261077809,0.712,True,True,True,1000,1000.0,1000.0
1713,0.002263936748594042,0.0024937655860349127,0.19822942643391522,1.982852600895633e+120,120.29729043130214,2.719996207065903e+197,197.43456829842702,0.713,True,True,True,1000,1000.0,1000.0
1714,-0.09821995138944406,0.057356608478802994,0.19641716604012358,4.139698423152939e+120,120.61696870393945,5.678669208334845e+197,197.75424657106433,0.714,True,True,True,1000,1000.0,1000.0
1715,0.03994810196097487,0.0024937655860349127,0.194102058287118,4.144869816078796e+121,121.61751089458556,5.685763113921789e+198,198.75478876171042,0.715,True,True,True,1000,1000.0,1000.0
1716,0.033915663027968335,0.0024937655860349127,0.19181933226634906,4.150047669210703e+122,122.61805308523167,5.69286588135552e+199,199.75533095235653,0.716,True,True,True,1000,1000.0,1000.0
1717,-0.25341656550262115,0.8403990024937655,0.19787397178695057,2.263499096313011e+122,122.3547803254421,3.1049756062995153e+199,199.49205819256696,0.717,True,True,True,1000,1000.0,1000.0
1718,-0.007944374590884928,0.004987531172069825,0.19560179154104784,1.602534980805018e+123,123.20480751825623,2.1982920301343708e+200,200.3420853853811,0.718,True,True,True,1000,1000.0,1000.0
1719,0.0032281781431090506,0.0024937655860349127,0.19330467363928486,1.6045368991130823e+124,124.20534970890233,2.2010381798997802e+201,201.34262757602718,0.719,True,True,True,1000,1000.0,1000.0
1720,-0.011526742256922629,0.004987531172069825,0.1910421706926713,1.1359962603959205e+125,125.05537690171646,1.5583132695401953e+202,202.19265476884132,0.72,True,True,True,1000,1000.0,1000.0
1721,0.036449775534275974,0.0024937655860349127,0.18878475453158147,1.1374153693319619e+126,126.05591909236256,1.5602599452142733e+203,203.19319695948744,0.721,True,True,True,1000,1000.0,1000.0
1722,-0.23825321427487312,0.6433915211970075,0.19290443046612324,7.090084808041008e+125,125.85065143002706,9.725888740764843e+202,202.9879292971519,0.722,True,True,True,1000,1000.0,1000.0
1723,-0.019063754816083578,0.004987531172069825,0.19064813091648988,5.0197099438950783e+126,126.70067862284118,6.88583306787324e+203,203.83795648996605,0.723,True,True,True,1000,1000.0,1000.0
1724,-0.18845437611567567,0.26184538653366585,0.1909476309226932,4.904854897192736e+126,126.69062616395232,6.728279606132495e+203,203.8279040310772,0.724,True,True,True,1000,1000.0,1000.0
1725,0.01980579645649505,0.0024937655860349127,0.1887012568082282,4.910982138678695e+127,127.69116835459842,6.736684705731959e+204,204.82844622172328,0.725,True,True,True,1000,1000.0,1000.0
1726,-0.25875945617141405,0.885286783042394,0.1952800833736554,2.609734751528279e+127,127.41659636871698,3.579927535914013e+204,204.55387423584185,0.726,True,True,True,1000,1000.0,1000.0
1727,-0.2468730665241619,0.7605985037406484,0.20059366509100382,1.4961965179527013e+127,127.17498863968972,2.0524212702539475e+204,204.31226650681458,0.727,True,True,True,1000,1000.0,1000.0
1728,-0.24000567932965533,0.6658354114713217,0.20492673788166396,9.168012561156496e+126,126.96227519965355,1.2576305158242457e+204,204.0995530667784,0.728,True,True,True,1000,1000.0,1000.0
1729,-0.008712615460097828,0.004987531172069825,0.20265120780139204,6.490862248473978e+127,127.81230239246767,8.903899709167415e+204,204.94958025959252,0.729,True,True,True,1000,1000.0,1000.0
1730,-0.2619591275192572,0.9027431421446384,0.209355342985819,3.4157831973008035e+127,127.53349029784718,4.685631870276702e+204,204.67076816497203,0.73,True,True,True,1000,1000.0,1000.0
1731,0.006097030104637913,0.0024937655860349127,0.20705698440466,3.4200502610472806e+128,128.5340324884933,4.691485254033257e+205,205.67131035561815,0.731,True,True,True,1000,1000.0,1000.0
1732,0.04568425952817101,0.0024937655860349127,0.2047645810846019,3.424322655293958e+129,129.53457467913938,4.69734594995226e+206,206.67185254626426,0.732,True,True,True,1000,1000.0,1000.0
1733,0.013354143859184542,0.0024937655860349127,0.20251733849455963,3.428600386699801e+130,130.5351168697855,4.703213967168207e+207,207.67239473691035,0.733,True,True,True,1000,1000.0,1000.0
1734,0.02428712249275433,0.0024937655860349127,0.2003030979764519,3.432883461932095e+131,131.53565906043158,4.709089314827007e+208,208.67293692755646,0.734,True,True,True,1000,1000.0,1000.0
1735,-0.0017770739979992012,0.0024937655860349127,0.19810200865994215,3.437171887666453e+132,132.5362012510777,4.714972002085994e+209,209.67347911820255,0.735,True,True,True,1000,1000.0,1000.0
1736,-0.23411945823862612,0.5935162094763092,0.2017817396806491,2.2307708621513443e+132,132.34845496319556,3.0600803514815385e+209,209.48573283032042,0.736,True,True,True,1000,1000.0,1000.0
1737,0.022321262260664998,0.0024937655860349127,0.19955124626245332,2.2335575851143551e+133,133.34899715384165,3.0639030642167706e+210,210.48627502096653,0.737,True,True,True,1000,1000.0,1000.0
1738,0.013789223273637297,0.0024937655860349127,0.1973207528442575,2.2363477893066593e+134,134.34953934448777,3.067730552360155e+211,211.48681721161262,0.738,True,True,True,1000,1000.0,1000.0
1739,-0.026927558085137582,0.007481296758104738,0.19518777682659025,1.2927689356988456e+135,135.11152090777404,1.773367622043715e+212,212.24879877489892,0.739,True,True,True,1000,1000.0,1000.0
1740,-0.0017879190299555647,0.0024937655860349127,0.19300504956514186,1.2943838881532202e+136,136.11206309842015,1.775582947856893e+213,213.249340965545,0.74,True,True,True,1000,1000.0,1000.0
1741,0.02970326235379539,0.0024937655860349127,0.1908223223036935,1.296000858038056e+137,137.11260528906624,1.7778010410987736e+214,214.24988315619112,0.741,True,True,True,1000,1000.0,1000.0
1742,-0.23624610226357512,0.6159600997506235,0.19478170246026724,8.2565573733692e+136,136.91679900308253,1.1326008160587575e+214,214.05407687020738,0.742,True,True,True,1000,1000.0,1000.0
1743,-0.01303093062773042,0.004987531172069825,0.19263123286311584,5.8455609871460774e+137,137.76682619589667,8.018701796607541e+214,214.90410406302152,0.743,True,True,True,1000,1000.0,1000.0
1744,0.013213133186513737,0.0024937655860349127,0.19047580054838031,5.8528633772350575e+138,138.76736838654276,8.028718917060957e+215,215.90464625366764,0.744,True,True,True,1000,1000.0,1000.0
1745,-0.010371741678942947,0.004987531172069825,0.18839195543479612,4.1437694033851424e+139,139.6173955793569,5.684253612735674e+216,216.75467344648175,0.745,True,True,True,1000,1000.0,1000.0
1746,0.02970326235379539,0.0024937655860349127,0.18628317266535152,4.148945881859807e+140,140.61793777000298,5.691354494470747e+217,217.75521563712786,0.746,True,True,True,1000,1000.0,1000.0
1747,0.010272694829320472,0.0024937655860349127,0.1842104936663317,4.1541288268934875e+141,141.6184799606491,5.6984642467673505e+218,218.75575782777395,0.747,True,True,True,1000,1000.0,1000.0
1748,0.03636363145589516,0.0024937655860349127,0.18213781466731185,4.159318246564338e+142,142.6190221512952,5.705582880706762e+219,219.75630001842006,0.748,True,True,True,1000,1000.0,1000.0
1749,0.03912817160223647,0.0024937655860349127,0.1800774183943127,4.164514148960603e+143,143.6195643419413,5.712710407384106e+220,220.75684220906618,0.749,True,True,True,1000,1000.0,1000.0
1750,-0.19944796256730213,0.3192019950124688,0.18121003461495516,3.6855435532521386e+143,143.5665015477635,5.055678108041907e+220,220.70377941488834,0.75,True,True,True,1000,1000.0,1000.0
1751,-0.010231788693195853,0.004987531172069825,0.17920050619719355,2.609328396458182e+144,144.4165287405776,3.579370114626679e+221,221.55380660770246,0.751,True,True,True,1000,1000.0,1000.0
1752,0.020130842359240786,0.0024937655860349127,0.17716604012357162,2.6125880209601055e+145,145.41707093122372,3.583841534377239e+222,222.5543487983486,0.752,True,True,True,1000,1000.0,1000.0
1753,-0.002567178254826996,0.0024937655860349127,0.17517809952730115,2.615851717449253e+146,146.4176131218698,3.5883185399133477e+223,223.5548909889947,0.753,True,True,True,1000,1000.0,1000.0
1754,0.0026755660575352724,0.0024937655860349127,0.1732186945571395,2.6191194910124314e+147,147.41815531251592,3.5928011382130805e+224,224.5554331796408,0.754,True,True,True,1000,1000.0,1000.0
1755,-0.26785968570762647,0.9376558603491272,0.1805893227131177,1.3523950755178806e+147,147.1311035806982,1.8551603251809576e+224,224.2683814478231,0.755,True,True,True,1000,1000.0,1000.0
1756,0.03415987790102504,0.0024937655860349127,0.17860957060086102,1.3540845141222444e+148,148.1316457713443,1.8574778280522574e+225,225.26892363846918,0.756,True,True,True,1000,1000.0,1000.0
1757,-0.2391922295575556,0.6583541147132169,0.183202565724991,8.344224852709876e+147,147.9213859985555,1.1446266827915267e+225,225.0586638656804,0.757,True,True,True,1000,1000.0,1000.0
1758,-0.238685015180498,0.6533665835411472,0.1877133038051637,5.161519156718937e+147,147.71277754354173,7.080361153739871e+224,224.85005541066658,0.758,True,True,True,1000,1000.0,1000.0
1759,-0.25419090776308895,0.8453865336658354,0.1941024304909368,2.8068544002049157e+147,147.4482198850863,3.850328218494471e+224,224.58549775221115,0.759,True,True,True,1000,1000.0,1000.0
1760,0.009950108211626674,0.0024937655860349127,0.19206275356385155,2.810360778086925e+148,148.4487620757324,3.855138124452835e+225,225.58603994285727,0.76,True,True,True,1000,1000.0,1000.0
1761,-0.27262526626570055,0.9551122194513716,0.19950199129043067,1.4378211887528923e+148,148.1577048793942,1.9723443780342427e+225,225.29498274651908,0.761,True,True,True,1000,1000.0,1000.0
1762,-0.1506304373700807,0.14713216957605985,0.19885423257775955,1.8742221415892375e+148,148.27282106421922,2.5709813800680815e+225,225.41009893134412,0.762,True,True,True,1000,1000.0,1000.0
1763,-0.23155643362094064,0.5785536159600998,0.20251820697013684,1.2320242677744397e+148,148.0906192624199,1.6900405677386996e+225,225.22789712954477,0.763,True,True,True,1000,1000.0,1000.0
1764,-0.02825292537741153,0.007481296758104738,0.20051699110432877,7.121981245590195e+148,148.8526008257062,9.769642970965068e+225,225.98987869283104,0.764,True,True,True,1000,1000.0,1000.0
1765,0.029137681276857563,0.0024937655860349127,0.19851143286063447,7.130878165043445e+149,149.85314301635228,9.78184740167085e+226,226.99042088347716,0.765,True,True,True,1000,1000.0,1000.0
1766,-0.26099018240840033,0.8927680798004988,0.20536432550464637,3.7734942597371804e+149,149.57674369367646,5.176325294797296e+226,226.71402156080134,0.766,True,True,True,1000,1000.0,1000.0
1767,-0.01707763173898258,0.004987531172069825,0.20333928859443431,2.6715966270743892e+150,150.42677088649057,3.6647871300017496e+227,227.56404875361545,0.767,True,True,True,1000,1000.0,1000.0
1768,-0.21203610337780437,0.42144638403990026,0.20545799679904708,2.057641567906413e+150,150.31336972482987,2.8225886572097675e+227,227.45064759195475,0.768,True,True,True,1000,1000.0,1000.0
1769,-0.006517387677974273,0.004987531172069825,0.20345020533244004,1.4567898860219026e+151,151.16339691764398,1.9983648621596823e+228,228.30067478476886,0.769,True,True,True,1000,1000.0,1000.0
1770,-0.2263336336807255,0.5511221945137157,0.20688031165866425,9.811670869245915e+150,150.99174297144754,1.3459249334657991e+228,228.12902083857242,0.77,True,True,True,1000,1000.0,1000.0
1771,0.040774078742873754,0.0024937655860349127,0.20485701169960674,9.82392780203123e+151,151.99228516209362,1.3476062894410875e+229,229.12956302921853,0.771,True,True,True,1000,1000.0,1000.0
1772,0.010112950628346495,0.0024937655860349127,0.2028827185766926,9.836200046418749e+152,152.99282735273974,1.3492897457994252e+230,230.13010521986462,0.772,True,True,True,1000,1000.0,1000.0
1773,0.005645292236051369,0.0024937655860349127,0.2009084254537785,9.848487621536028e+153,153.99336954338585,1.350975305164652e+231,231.13064741051073,0.773,True,True,True,1000,1000.0,1000.0
1774,-0.032361565060567865,0.007481296758104738,0.19898388357464553,5.693130076464388e+154,154.75535110667212,7.809603299469366e+231,231.89262897379697,0.774,True,True,True,1000,1000.0,1000.0
1775,0.05178072362677011,0.0024937655860349127,0.19700946638379177,5.700242046853041e+155,155.75589329731824,7.819359209955684e+232,232.8931711644431,0.775,True,True,True,1000,1000.0,1000.0
1776,0.020130842359240786,0.0024937655860349127,0.19503504919293807,5.7073629016553866e+156,156.75643548796432,7.829127307717817e+233,233.8937133550892,0.776,True,True,True,1000,1000.0,1000.0
1777,0.021806167207490512,0.0024937655860349127,0.19306422997233286,5.714492651970011e+157,157.75697767861044,7.83890760798035e+234,234.8942555457353,0.777,True,True,True,1000,1000.0,1000.0
1778,0.010853140747394074,0.0024937655860349127,0.19111499857321868,5.721631308909362e+158,158.75751986925653,7.848700125986889e+235,235.8947977363814,0.778,True,True,True,1000,1000.0,1000.0
1779,0.021485991132316307,0.0024937655860349127,0.18919740449870348,5.7287788835997724e+159,159.75806205990264,7.858504877000077e+236,236.8953399270275,0.779,True,True,True,1000,1000.0,1000.0
1780,-0.1370746600129582,0.12219451371571072,0.18847086264438406,8.194193410259405e+159,159.9135062105345,1.1240459823288264e+237,237.05078407765936,0.78,True,True,True,1000,1000.0,1000.0
1781,0.003386261647720712,0.0024937655860349127,0.1865614570538827,8.204429758298172e+160,160.9140484011806,1.1254501627417866e+238,238.05132626830547,0.781,True,True,True,1000,1000.0,1000.0
1782,0.03631782329531408,0.0024937655860349127,0.18470167863922282,8.21467889378482e+161,161.9145905918267,1.1268560972846163e+239,239.05186845895156,0.782,True,True,True,1000,1000.0,1000.0
1783,-0.015772814979417515,0.004987531172069825,0.1829015769035124,5.815911437655992e+162,162.76461778464082,7.978029755671256e+239,239.9018956517657,0.783,True,True,True,1000,1000.0,1000.0
1784,0.007016851703889104,0.0024937655860349127,0.18109849753725135,5.823176788942911e+163,163.76515997528693,7.987996067808878e+240,240.90243784241179,0.784,True,True,True,1000,1000.0,1000.0
1785,0.03141543092953125,0.0024937655860349127,0.17929541817099043,5.830451216249966e+164,164.76570216593305,7.997974830060206e+241,241.9029800330579,0.785,True,True,True,1000,1000.0,1000.0
1786,-0.03486256464676041,0.007481296758104738,0.17756194091884717,3.3704177183515614e+165,165.52768372921932,4.623401359234957e+242,242.66496159634417,0.786,True,True,True,1000,1000.0,1000.0
1787,-0.015389403340474672,0.004987531172069825,0.17580365007878312,2.3862224210212356e+166,166.37771092203346,3.273322450423855e+243,243.51498878915828,0.787,True,True,True,1000,1000.0,1000.0
1788,0.022622961089075688,0.0024937655860349127,0.17402042158285877,2.389203337137872e+167,167.37825311267954,3.277411549395292e+244,244.5155309798044,0.788,True,True,True,1000,1000.0,1000.0
1789,0.04868210081838664,0.0024937655860349127,0.17224153546482052,2.3921879770737205e+168,168.37879530332566,3.281505756549821e+245,245.51607317045048,0.789,True,True,True,1000,1000.0,1000.0
1790,0.01922655078584079,0.0024937655860349127,0.17046264934678232,2.3951763454806486e+169,169.37933749397175,3.285605078268687e+246,246.5166153610966,0.79,True,True,True,1000,1000.0,1000.0
1791,0.03516451912526941,0.0024937655860349127,0.16868376322874407,2.3981684470163366e+170,170.37987968461786,3.2897095209411023e+247,247.5171575517427,0.791,True,True,True,1000,1000.0,1000.0
1792,-0.016131947995273066,0.004987531172069825,0.16692969069862656,1.6978795496170454e+171,171.229906877432,2.329081815222605e+248,248.36718474455682,0.792,True,True,True,1000,1000.0,1000.0
1793,0.011617143414709097,0.0024937655860349127,0.1651506805126487,1.7000005742411438e+172,172.2304490680781,2.3319913501673783e+249,249.36772693520294,0.793,True,True,True,1000,1000.0,1000.0
1794,0.04279236958187804,0.0024937655860349127,0.16339784866192728,1.7021242484910396e+173,173.2309912587242,2.3349045197605952e+250,250.36826912584903,0.794,True,True,True,1000,1000.0,1000.0
1795,-0.0005442305378344781,0.0024937655860349127,0.16168893686182553,1.704250575676698e+174,174.2315334493703,2.3378213285427303e+251,251.36881131649514,0.795,True,True,True,1000,1000.0,1000.0
1796,0.017089548168432556,0.0024937655860349127,0.1599800250617238,1.706379559112219e+175,175.2320756400164,2.3407417810599303e+252,252.36935350714123,0.796,True,True,True,1000,1000.0,1000.0
1797,0.04895674145351525,0.0024937655860349127,0.15827111326162208,1.7085112021158412e+176,176.23261783066252,2.3436658818640205e+253,253.36989569778734,0.797,True,True,True,1000,1000.0,1000.0
1798,0.042855505314125075,0.0024937655860349127,0.1565622014615203,1.7106455080099506e+177,177.2331600213086,2.346593635512513e+254,254.37043788843346,0.798,True,True,True,1000,1000.0,1000.0
1799,-0.05566316346689704,0.012468827930174564,0.15498021116363317,7.659796112443105e+177,177.88421720978673,1.0507395437931917e+255,255.02149507691155,0.799,True,True,True,1000,1000.0,1000.0
1800,0.029084494411037887,0.0024937655860349127,0.15329871837818387,7.66936488083644e+178,178.8847594004328,1.052052148357162e+256,256.02203726755766,0.8,True,True,True,1000,1000.0,1000.0
1801,0.02271142714143115,0.0024937655860349127,0.15161772186449302,7.678945602723995e+179,179.88530159107893,1.0533663926526447e+257,257.0225794582038,0.801,True,True,True,1000,1000.0,1000.0
1802,-0.26218251615660765,0.9052369077306733,0.15891924417811193,4.035436048327676e+179,179.60589046920697,5.5356463412105176e+256,256.7431683363318,0.802,True,True,True,1000,1000.0,1000.0
1803,0.013590301142897054,0.0024937655860349127,0.1572347737621121,4.040477194638324e+180,180.60643265985308,5.54256157981072e+257,257.7437105269779,0.803,True,True,True,1000,1000.0,1000.0
1804,0.02662263109056373,0.0024937655860349127,0.15555030334611233,4.0455246384483795e+181,181.60697485049917,5.549485457063386e+258,258.744252717624,0.804,True,True,True,1000,1000.0,1000.0
1805,0.016964833820997005,0.0024937655860349127,0.1539111177280679,4.0505783876248045e+182,182.6075170411453,5.556417983760089e+259,259.74479490827014,0.805,True,True,True,1000,1000.0,1000.0
1806,-0.000999162819436683,0.0024937655860349127,0.1523158521606432,4.055638450044385e+183,183.6080592317914,5.563359170705886e+260,260.74533709891625,0.806,True,True,True,1000,1000.0,1000.0
1807,0.05679648904955348,0.0024937655860349127,0.15072071066115805,4.060704833593751e+184,184.6086014224375,5.570309028719331e+261,261.7458792895623,0.807,True,True,True,1000,1000.0,1000.0
1808,-0.21803324231909427,0.4688279301745636,0.15376583417079193,2.965273036021751e+184,184.47206468845178,4.067640432400234e+261,261.6093425555766,0.808,True,True,True,1000,1000.0,1000.0
1809,-0.06076016966157105,0.014962593516209476,0.15227168397414423,1.2120799126984711e+185,185.08353125390605,1.662681716084738e+262,262.22080912103087,0.809,True,True,True,1000,1000.0,1000.0
1810,-0.1754772300681134,0.22194513715710723,0.1528722968697659,1.286407138032035e+185,185.1093784412297,1.7646407678557503e+262,262.2466563083545,0.81,True,True,True,1000,1000.0,1000.0
1811,0.018326716985396008,0.0024937655860349127,0.15127839604967677,1.2880141432032778e+186,186.1099206318758,1.766845191910539e+263,263.2471984990006,0.811,True,True,True,1000,1000.0,1000.0
1812,0.014334051796802028,0.0024937655860349127,0.14968461929752733,1.2896231558770785e+187,187.11046282252192,1.7690523697753392e+264,264.2477406896467,0.812,True,True,True,1000,1000.0,1000.0
1813,0.019423092654564655,0.0024937655860349127,0.14809096661331747,1.2912341785612492e+188,188.111005013168,1.771262304890265e+265,265.24828288029283,0.813,True,True,True,1000,1000.0,1000.0
1814,-0.015806389370598528,0.004987531172069825,0.1465290753216461,9.14181031892617e+188,188.96103220598215,1.2540361992596286e+266,266.098310073107,0.814,True,True,True,1000,1000.0,1000.0
1815,-0.008845443674405873,0.004987531172069825,0.14497760573690152,6.472311320038434e+189,189.81105939879626,8.878452303262688e+266,266.94833726592105,0.815,True,True,True,1000,1000.0,1000.0
1816,-0.21173928036548534,0.42144638403990026,0.14756988126698178,4.984920506927816e+189,189.69765823713556,6.838110339236875e+266,266.83493610426035,0.816,True,True,True,1000,1000.0,1000.0
1817,0.011834989337222157,0.0024937655860349127,0.145972754680463,4.991147767952752e+190,190.69820042778164,6.846652641554548e+267,267.83547829490647,0.817,True,True,True,1000,1000.0,1000.0
1818,0.001998972983555336,0.0024937655860349127,0.14437922606419276,4.997382808194994e+191,191.69874261842776,6.855205615084773e+268,268.8360204855526,0.818,True,True,True,1000,1000.0,1000.0
1819,0.06514893437622338,0.0024937655860349127,0.14281621816106504,5.003625637372492e+192,192.69928480907384,6.863769273158239e+269,269.8365626761987,0.819,True,True,True,1000,1000.0,1000.0
1820,-0.013216330052511549,0.004987531172069825,0.141278023845858,3.5425174800393977e+193,193.54931200188798,4.859480782796672e+270,270.6865898690128,0.82,True,True,True,1000,1000.0,1000.0
1821,-0.17157985529589354,0.20947630922693267,0.14177441967221246,3.87003194148659e+193,193.58771454950318,5.308751743478526e+270,270.72499241662797,0.821,True,True,True,1000,1000.0,1000.0
1822,-0.010566067505648147,0.004987531172069825,0.14022580365007878,2.7399443512777026e+194,194.4377417423173,3.7585437463578736e+271,271.57501960944205,0.822,True,True,True,1000,1000.0,1000.0
1823,0.03078189274038201,0.0024937655860349127,0.13866478083398467,2.7433671438067894e+195,195.4382839329634,3.7632389933431936e+272,272.57556180008817,0.823,True,True,True,1000,1000.0,1000.0
1824,-0.23871217014617196,0.6533665835411472,0.14358010446520517,1.6969751314975014e+195,195.22967547794963,2.327841171387336e+272,272.36695334507436,0.824,True,True,True,1000,1000.0,1000.0
1825,0.016082452416168347,0.0024937655860349127,0.1419866999168745,1.699095026304645e+196,196.23021766859574,2.3307491564953586e+273,273.3674955357205,0.825,True,True,True,1000,1000.0,1000.0
1826,0.02817665599150454,0.0024937655860349127,0.1403932953685438,1.7012175693261966e+197,197.23075985924183,2.333660774315738e+274,274.3680377263666,0.826,True,True,True,1000,1000.0,1000.0
1827,-0.023525620386825152,0.004987531172069825,0.13884592002580615,1.2044452190177995e+198,198.08078705205597,1.6522087551371987e+275,275.21806491918073,0.827,True,True,True,1000,1000.0,1000.0
1828,0.00835488695245934,0.0024937655860349127,0.13727360702720806,1.2059498357431088e+199,199.08132924270205,1.6542727269039752e+276,276.21860710982685,0.828,True,True,True,1000,1000.0,1000.0
1829,-0.008211640357739691,0.004987531172069825,0.13573231101351102,8.538005603900397e+199,199.9313564355162,1.1712087347300294e+277,277.06863430264093,0.829,True,True,True,1000,1000.0,1000.0
1830,0.009734877297590594,0.0024937655860349127,0.13416607734395353,8.548671448913164e+200,200.93189862616228,1.1726718317835758e+278,278.06917649328705,0.83,True,True,True,1000,1000.0,1000.0
1831,0.040774078742873754,0.0024937655860349127,0.13264674135556628,8.559350617909905e+201,201.9324408168084,1.1741367565668211e+279,279.06971868393316,0.831,True,True,True,1000,1000.0,1000.0
1832,0.023086111162486156,0.0024937655860349127,0.13115656133298598,8.570043127535203e+202,202.9329830074545,1.1756035113630014e+280,280.0702608745793,0.832,True,True,True,1000,1000.0,1000.0
1833,-0.016022948916178725,0.004987531172069825,0.12972382476644206,6.067505801638547e+203,203.78301020026862,8.323156627652989e+280,280.9202880673934,0.833,True,True,True,1000,1000.0,1000.0
1834,0.03415987790102504,0.0024937655860349127,0.12826615054403792,6.075085449567658e+204,204.78355239091474,8.333554079086726e+281,281.9208302580395,0.834,True,True,True,1000,1000.0,1000.0
1835,0.05397076615568552,0.0024937655860349127,0.1268084763216337,6.08267456614247e+205,205.78409458156082,8.343964519221885e+282,282.9213724486856,0.835,True,True,True,1000,1000.0,1000.0
1836,0.013562917423816434,0.0024937655860349127,0.12535092616716914,6.090273163191403e+206,206.78463677220694,8.354387964284206e+283,283.9219146393317,0.836,True,True,True,1000,1000.0,1000.0
1837,-0.2691269713194021,0.942643391521197,0.13324809865882556,3.136411683135648e+206,206.49643306293444,4.302401438246512e+283,283.6337109300592,0.837,True,True,True,1000,1000.0,1000.0
1838,-0.0021463452833111463,0.0024937655860349127,0.1317437748911304,3.14032975047602e+207,207.49697525358053,4.3077760829881455e+284,284.6342531207053,0.838,True,True,True,1000,1000.0,1000.0
1839,-0.2028908865215447,0.34413965087281795,0.13364598454113474,2.676565655738217e+207,207.427577901026,3.671603440558692e+284,284.5648557681508,0.839,True,True,True,1000,1000.0,1000.0
1840,0.020351216426192198,0.0024937655860349127,0.13213173533827124,2.67990927435069e+208,208.42812009167213,3.676190079999108e+285,285.5653979587969,0.84,True,True,True,1000,1000.0,1000.0
1841,0.01729542849333232,0.0024937655860349127,0.13061748613540775,2.6832570698774865e+209,209.42866228231824,3.680782449159984e+286,286.565940149443,0.841,True,True,True,1000,1000.0,1000.0
1842,0.017621903434182018,0.0024937655860349127,0.12910323693254427,2.6866090475364903e+210,210.42920447296433,3.685380555199001e+287,287.5664823400891,0.842,True,True,True,1000,1000.0,1000.0
1843,-0.14506354975108893,0.12718204488778054,0.12882966712571803,3.7667047138648823e+210,210.57596157556148,5.167011673091708e+287,287.71323944268624,0.843,True,True,True,1000,1000.0,1000.0
1844,-0.0021893464893190107,0.0024937655860349127,0.12731492165109615,3.771410155691787e+211,211.57650376620757,5.173466405993169e+288,288.71378163333236,0.844,True,True,True,1000,1000.0,1000.0
1845,0.011279084716099508,0.0024937655860349127,0.12580439448642075,3.776121475649437e+212,212.57704595685368,5.17992920227429e+289,289.7143238239785,0.845,True,True,True,1000,1000.0,1000.0
1846,0.012520707459458547,0.0024937655860349127,0.12434150941055322,3.780838681080909e+213,213.57758814749977,5.186400072008005e+290,290.7148660146246,0.846,True,True,True,1000,1000.0,1000.0
1847,0.017248807165077595,0.0024937655860349127,0.12288209823699456,3.785561779338453e+214,214.57813033814588,5.192879025279828e+291,291.71540820527065,0.847,True,True,True,1000,1000.0,1000.0
1848,0.02163373881246322,0.0024937655860349127,0.12142293519931516,3.790290777783504e+215,215.578672528792,5.199366072187877e+292,292.71595039591676,0.848,True,True,True,1000,1000.0,1000.0
1849,0.05275663650762996,0.0024937655860349127,0.11996389622957528,3.7950256837866914e+216,216.57921471943808,5.2058612228428796e+293,293.7164925865629,0.849,True,True,True,1000,1000.0,1000.0
1850,0.028809896790190304,0.0024937655860349127,0.11850498132777508,3.799766504727854e+217,217.5797569100842,5.212364487368198e+294,294.717034777209,0.85,True,True,True,1000,1000.0,1000.0
1851,-0.015806389370598528,0.004987531172069825,0.11709209563156783,2.6901971167721377e+218,218.4297841028983,3.69030252201976e+295,295.56706197002313,0.851,True,True,True,1000,1000.0,1000.0
1852,0.03316309348893842,0.0024937655860349127,0.11566990483989029,2.693557764074615e+219,219.43032629354443,3.694912520721577e+296,296.5676041606692,0.852,True,True,True,1000,1000.0,1000.0
1853,0.056700142511638685,0.0024937655860349127,0.1142477140482128,2.6969226095639913e+220,220.4308684841905,3.699528278324704e+297,297.5681463513153,0.853,True,True,True,1000,1000.0,1000.0
1854,0.03193527523726458,0.0024937655860349127,0.11282564732447488,2.700291658484725e+221,221.43141067483663,3.7041498020232753e+298,298.5686885419614,0.854,True,True,True,1000,1000.0,1000.0
1855,0.017765137630390226,0.0024937655860349127,0.11140358060073696,2.7036649160878244e+222,222.43195286548274,3.7087770990204104e+299,299.56923073260754,0.855,True,True,True,1000,1000.0,1000.0
1856,0.02171075553666113,0.0024937655860349127,0.10998151387699905,2.7070423876308596e+223,223.43249505612883,3.713410176528228e+300,300.56977292325365,0.856,True,True,True,1000,1000.0,1000.0
1857,0.032581551867775005,0.0024937655860349127,0.10855944715326112,2.710424078377967e+224,224.43303724677494,3.718049041767856e+301,301.5703151138997,0.857,True,True,True,1000,1000.0,1000.0
1858,0.023175445370942405,0.0024937655860349127,0.10713750449746282,2.7138099935998597e+225,225.43357943742103,3.722693701969442e+302,302.5708573045458,0.858,True,True,True,1000,1000.0,1000.0
1859,0.030440419037295774,0.0024937655860349127,0.10575067306857235,2.717200138573835e+226,226.43412162806715,3.727344164372169e+303,303.57139949519194,0.859,True,True,True,1000,1000.0,1000.0
1860,0.01406183763169766,0.0024937655860349127,0.10436768774580961,2.7205945185837818e+227,227.43466381871326,3.7320004362242603e+304,304.57194168583806,0.86,True,True,True,1000,1000.0,1000.0
1861,0.03143352665516985,0.0024937655860349127,0.10298470242304686,2.7239931389201916e+228,228.43520600935935,3.736662524782994e+305,305.57248387648417,0.861,True,True,True,1000,1000.0,1000.0
1862,0.009782551524777139,0.0024937655860349127,0.10160543913847223,2.727396004880164e+229,229.43574820000546,3.741330437314714e+306,306.57302606713023,0.862,True,True,True,1000,1000.0,1000.0
1863,0.018326541322988832,0.0024937655860349127,0.10026811081748367,2.7308031217674145e+230,230.43629039065155,3.746004181094844e+307,307.57356825777634,0.863,True,True,True,1000,1000.0,1000.0
1864,0.02817665599150454,0.0024937655860349127,0.09893078249649509,2.7342144948922864e+231,231.43683258129767,inf,308.57411044842246,0.864,True,True,True,1000,1000.0,1000.0
1865,-0.009214912013347565,0.004987531172069825,0.0976269525191995,1.935796829000848e+232,232.2868597741118,inf,309.4241376412366,0.865,True,True,True,1000,1000.0,1000.0
1866,0.0324023125340942,0.0024937655860349127,0.09633416458852868,1.9382150645832768e+233,233.2874019647579,inf,310.42467983188266,0.866,True,True,True,1000,1000.0,1000.0
1867,-0.02655584231343111,0.007481296758104738,0.09509100383369934,1.1204269023708013e+234,234.04938352804416,inf,311.1866613951689,0.867,True,True,True,1000,1000.0,1000.0
1868,0.04965313056087384,0.0024937655860349127,0.09384672646741356,1.1218265617576917e+235,235.04992571869025,inf,312.18720358581504,0.868,True,True,True,1000,1000.0,1000.0
1869,-0.0023407748818663476,0.0024937655860349127,0.09260269723700697,1.1232279696266963e+236,236.05046790933636,inf,313.18774577646116,0.869,True,True,True,1000,1000.0,1000.0
1870,-0.2741745221059074,0.9650872817955112,0.10093671294400813,5.716821306542277e+235,235.75715461747305,inf,312.8944324845978,0.87,True,True,True,1000,1000.0,1000.0
1871,0.06976427280233732,0.0024937655860349127,0.09964479348891454,5.723962872482853e+236,236.75769680811914,inf,313.89497467524393,0.871,True,True,True,1000,1000.0,1000.0
1872,-0.014525534190902856,0.004987531172069825,0.09837768762174166,4.052509120469498e+237,237.60772400093327,inf,314.74500186805807,0.872,True,True,True,1000,1000.0,1000.0
1873,-0.027132916472123347,0.007481296758104738,0.09718204488778052,2.3426400525131057e+238,238.36970556421952,inf,315.50698343134434,0.873,True,True,True,1000,1000.0,1000.0
1874,0.0004885887818805168,0.0024937655860349127,0.09597362315604024,2.3455665246753388e+239,239.37024775486563,inf,316.5075256219904,0.874,True,True,True,1000,1000.0,1000.0
1875,-0.014613886651286934,0.004987531172069825,0.09479001501222069,1.6606379086787533e+240,240.22027494767977,inf,317.35755281480454,0.875,True,True,True,1000,1000.0,1000.0
1876,0.0026048276855947794,0.0024937655860349127,0.09358146921254079,1.6627124103103992e+241,241.22081713832586,inf,318.35809500545065,0.876,True,True,True,1000,1000.0,1000.0
1877,-0.004657736773684418,0.0024937655860349127,0.09240232751454695,1.664789503450403e+242,242.22135932897197,inf,319.35863719609677,0.877,True,True,True,1000,1000.0,1000.0
1878,0.013736631857776849,0.0024937655860349127,0.09122715599062046,1.6668691913361277e+243,243.22190151961806,inf,320.3591793867429,0.878,True,True,True,1000,1000.0,1000.0
1879,0.0066020171680457596,0.0024937655860349127,0.09005198446669395,1.6689514772089815e+244,244.22244371026417,inf,321.35972157738894,0.879,True,True,True,1000,1000.0,1000.0
1880,0.03616529249468625,0.0024937655860349127,0.08887681294276746,1.6710363643144205e+245,245.2229859009103,inf,322.36026376803505,0.88,True,True,True,1000,1000.0,1000.0
1881,-0.004726287466288781,0.0024937655860349127,0.08770164141884096,1.6731238559019563e+246,246.22352809155637,inf,323.36080595868117,0.881,True,True,True,1000,1000.0,1000.0
1882,0.020116882729206642,0.0024937655860349127,0.08655413704544608,1.675213955225159e+247,247.2240702822025,inf,324.3613481493273,0.882,True,True,True,1000,1000.0,1000.0
1883,0.028226232462168932,0.0024937655860349127,0.0854460862768452,1.6773066655416633e+248,248.22461247284858,inf,325.3618903399734,0.883,True,True,True,1000,1000.0,1000.0
1884,0.06769237828264463,0.0024937655860349127,0.08433803550824431,1.679401990113174e+249,249.2251546634947,inf,326.36243253061946,0.884,True,True,True,1000,1000.0,1000.0
1885,-0.27910007697068434,0.9850374064837906,0.09300653838041711,8.460544349137201e+248,248.92739830632755,inf,326.0646761734523,0.885,True,True,True,1000,1000.0,1000.0
1886,0.04627944583038868,0.0024937655860349127,0.09184972891155198,8.471113428022592e+249,249.92794049697366,inf,327.0652183640984,0.886,True,True,True,1000,1000.0,1000.0
1887,0.009666587379941527,0.0024937655860349127,0.09069316757856602,8.481695710009802e+250,250.92848268761975,inf,328.06576055474454,0.887,True,True,True,1000,1000.0,1000.0
1888,-0.1433944972166713,0.12718204488778054,0.09077740970955696,1.1891586251359618e+251,251.07523979021693,inf,328.2125176573417,0.888,True,True,True,1000,1000.0,1000.0
1889,-0.0009325500586704338,0.0024937655860349127,0.08961489311547004,1.1906441455466654e+252,252.075781980863,inf,329.21305984798784,0.889,True,True,True,1000,1000.0,1000.0
1890,0.0079430793650771,0.0024937655860349127,0.08849058944678105,1.1921315216987678e+253,253.07632417150913,inf,330.2136020386339,0.89,True,True,True,1000,1000.0,1000.0
1891,0.019592733131010176,0.0024937655860349127,0.08736628577809209,1.1936207559104982e+254,254.07686636215524,inf,331.21414422928,0.891,True,True,True,1000,1000.0,1000.0
1892,-0.009383160360875498,0.004987531172069825,0.08626679569732387,8.450716937670844e+254,254.92689355496935,inf,332.06417142209415,0.892,True,True,True,1000,1000.0,1000.0
1893,0.043177633300136464,0.0024937655860349127,0.08518393072046251,8.461273739959986e+255,255.92743574561547,inf,333.06471361274026,0.893,True,True,True,1000,1000.0,1000.0
1894,-0.009855702575382264,0.004987531172069825,0.08412587933152195,5.99049815064635e+256,256.7774629384296,inf,333.91474080555435,0.894,True,True,True,1000,1000.0,1000.0
1895,0.005129890759883682,0.0024937655860349127,0.08304313842260021,5.997981599098863e+257,257.77800512907567,inf,334.91528299620046,0.895,True,True,True,1000,1000.0,1000.0
1896,-0.006775305591438907,0.004987531172069825,0.08198521110159922,4.246511669670021e+258,258.6280323218898,inf,335.7653101890146,0.896,True,True,True,1000,1000.0,1000.0
1897,-0.0049442971294964,0.0024937655860349127,0.0809024701926775,4.251816495810322e+259,259.6285745125359,inf,336.7658523796607,0.897,True,True,True,1000,1000.0,1000.0
1898,0.024441046213944273,0.0024937655860349127,0.07981985335169538,4.257127948844075e+260,260.62911670318204,inf,337.76639457030683,0.898,True,True,True,1000,1000.0,1000.0
1899,-0.02499629329324382,0.004987531172069825,0.07876205009863402,3.0140044972396703e+261,261.4791438959961,inf,338.6164217631209,0.899,True,True,True,1000,1000.0,1000.0
1900,0.009112239007295075,0.0024937655860349127,0.07767955732559148,3.0177696511089363e+262,262.47968608664223,inf,339.616963953767,0.9,True,True,True,1000,1000.0,1000.0
1901,0.009623034229571226,0.0024937655860349127,0.07659718862048856,3.0215395084826836e+263,263.48022827728835,inf,340.61750614441314,0.901,True,True,True,1000,1000.0,1000.0
1902,-0.017306985412757214,0.004987531172069825,0.07553963350330642,2.1392200978189835e+264,264.3302554701025,inf,341.4675333372273,0.902,True,True,True,1000,1000.0,1000.0
1903,-0.014083789455361928,0.004987531172069825,0.07448220245406384,1.5145466786269852e+265,265.1802826629166,inf,342.31756053004136,0.903,True,True,True,1000,1000.0,1000.0
1904,0.05151976219116028,0.0024937655860349127,0.07339995781690052,1.5164386802123974e+266,266.1808248535627,inf,343.3181027206875,0.904,True,True,True,1000,1000.0,1000.0
1905,0.016158117954982898,0.0024937655860349127,0.07231771317973723,1.5183330453235095e+267,267.1813670442088,inf,344.3186449113336,0.905,True,True,True,1000,1000.0,1000.0
1906,-0.0049442971294964,0.0024937655860349127,0.07126425230456196,1.520229776912885e+268,268.1819092348549,inf,345.3191871019797,0.906,True,True,True,1000,1000.0,1000.0
1907,0.01863813919831847,0.0024937655860349127,0.07025731690673812,1.522128877936775e+269,269.18245142550103,inf,346.3197292926258,0.907,True,True,True,1000,1000.0,1000.0
1908,0.005636950711336297,0.0024937655860349127,0.06927196933040534,1.524030351355124e+270,270.18299361614714,inf,347.3202714832719,0.908,True,True,True,1000,1000.0,1000.0
1909,-0.010443140786049354,0.004987531172069825,0.06831155940993287,1.0789984205575357e+271,271.0330208089612,inf,348.170298676086,0.909,True,True,True,1000,1000.0,1000.0
1910,0.010272694829320472,0.0024937655860349127,0.06732645996947928,1.080346326667767e+272,272.03356299960734,inf,349.17084086673214,0.91,True,True,True,1000,1000.0,1000.0
1911,-0.041255435715105704,0.007481296758104738,0.06639098770486718,6.245174286354497e+272,272.7955445628936,inf,349.9328224300184,0.911,True,True,True,1000,1000.0,1000.0
1912,0.02650528724031964,0.0024937655860349127,0.06540564012853438,6.252975881259229e+273,273.7960867535397,inf,350.9333646206645,0.912,True,True,True,1000,1000.0,1000.0
1913,0.00807732431377195,0.0024937655860349127,0.06442413865832929,6.260787222070205e+274,274.79662894418584,inf,351.9339068113106,0.913,True,True,True,1000,1000.0,1000.0
1914,-0.02835036736920704,0.007481296758104738,0.0634922643639657,3.6191827015517556e+275,275.55861050747205,inf,352.69588837459685,0.914,True,True,True,1000,1000.0,1000.0
1915,-0.014525534190902856,0.004987531172069825,0.06253805784047345,2.562345569569007e+276,276.4086377002862,inf,353.545915567411,0.915,True,True,True,1000,1000.0,1000.0
1916,0.009626694208511588,0.0024937655860349127,0.06155891366112082,2.5655465021968432e+277,277.4091798909323,inf,354.5464577580571,0.916,True,True,True,1000,1000.0,1000.0
1917,0.020130842359240786,0.0024937655860349127,0.060579769481768214,2.5687514334928565e+278,278.4097220815784,inf,355.5469999487032,0.917,True,True,True,1000,1000.0,1000.0
1918,0.0203720225858236,0.0024937655860349127,0.05964231213012246,2.5719603684522623e+279,279.41026427222454,inf,356.5475421393493,0.918,True,True,True,1000,1000.0,1000.0
1919,0.0361458702870503,0.0024937655860349127,0.05870497884641629,2.5751733120765154e+280,280.4108064628706,inf,357.5480843299954,0.919,True,True,True,1000,1000.0,1000.0
1920,0.015676146936723145,0.0024937655860349127,0.05776764556271014,2.5783902693733196e+281,281.4113486535167,inf,358.5486265206415,0.92,True,True,True,1000,1000.0,1000.0
1921,-0.004760214331252732,0.0024937655860349127,0.05683043634694358,2.581611245356633e+282,282.4118908441628,inf,359.5491687112876,0.921,True,True,True,1000,1000.0,1000.0
1922,0.00965749337227928,0.0024937655860349127,0.05589322713117703,2.584836245046679e+283,283.41243303480894,inf,360.54971090193374,0.922,True,True,True,1000,1000.0,1000.0
1923,0.02049428122946151,0.0024937655860349127,0.05498790337588864,2.5880652734699513e+284,284.41297522545506,inf,361.5502530925798,0.923,True,True,True,1000,1000.0,1000.0
1924,-0.007070787095611264,0.004987531172069825,0.05410751727646059,1.8323246252221008e+285,285.26300241826914,inf,362.40028028539393,0.924,True,True,True,1000,1000.0,1000.0
1925,0.018887081483241697,0.0024937655860349127,0.05321509658689097,1.8346136012865774e+286,286.26354460891525,inf,363.40082247604005,0.925,True,True,True,1000,1000.0,1000.0
1926,0.00904851420029873,0.0024937655860349127,0.052322675897321355,1.8369054367851038e+287,287.26408679956137,inf,364.40136466668616,0.926,True,True,True,1000,1000.0,1000.0
1927,-0.02888773684628243,0.007481296758104738,0.051523802434212986,1.0618626932030994e+288,288.02606836284764,inf,365.16334622997243,0.927,True,True,True,1000,1000.0,1000.0
1928,-0.2183501680699731,0.47381546134663344,0.05540253843004429,7.713185089130724e+287,287.8872337530173,inf,365.0245116201421,0.928,True,True,True,1000,1000.0,1000.0
1929,-0.23894455909202827,0.6583541147132169,0.061127033163360246,4.7530674816110827e+287,287.6769739802285,inf,364.8142518473533,0.929,True,True,True,1000,1000.0,1000.0
1930,0.05679648904955348,0.0024937655860349127,0.060293048473344,4.759005107263486e+288,288.67751617087464,inf,365.81479403799943,0.93,True,True,True,1000,1000.0,1000.0
1931,0.03143352665516985,0.0024937655860349127,0.05950385230952469,4.764950150314974e+289,289.6780583615207,inf,366.8153362286455,0.931,True,True,True,1000,1000.0,1000.0
1932,0.008078907761544962,0.0024937655860349127,0.058714656145705375,4.770902620031509e+290,290.6786005521668,inf,367.8158784192916,0.932,True,True,True,1000,1000.0,1000.0
1933,0.026356759032809096,0.0024937655860349127,0.057925459981886085,4.776862525690626e+291,291.6791427428129,inf,368.8164206099377,0.933,True,True,True,1000,1000.0,1000.0
1934,0.009498151215004413,0.0024937655860349127,0.05713626381806677,4.782829876581452e+292,292.67968493345904,inf,369.81696280058384,0.934,True,True,True,1000,1000.0,1000.0
1935,0.026243680237389766,0.0024937655860349127,0.05634706765424747,4.788804682004716e+293,293.68022712410516,inf,370.81750499122995,0.935,True,True,True,1000,1000.0,1000.0
1936,-0.0009230918646774278,0.0024937655860349127,0.05555787149042816,4.794786951272769e+294,294.6807693147512,inf,371.818047181876,0.936,True,True,True,1000,1000.0,1000.0
1937,0.026356759032809096,0.0024937655860349127,0.05479807942829493,4.800776693709591e+295,295.68131150539733,inf,372.8185893725221,0.937,True,True,True,1000,1000.0,1000.0
1938,0.005470059571469954,0.0024937655860349127,0.0540382873661617,4.806773918650814e+296,296.68185369604345,inf,373.81913156316824,0.938,True,True,True,1000,1000.0,1000.0
1939,-0.010424190286303703,0.004987531172069825,0.05330330889194924,3.403148409472093e+297,297.5318808888576,inf,374.6691587559824,0.939,True,True,True,1000,1000.0,1000.0
1940,0.01877699484314954,0.0024937655860349127,0.0525436408977556,3.4073996895923933e+298,298.5324230795037,inf,375.66970094662844,0.94,True,True,True,1000,1000.0,1000.0
1941,0.015715346469531766,0.0024937655860349127,0.05178397290356198,3.411656280495676e+299,299.53296527014976,inf,376.67024313727455,0.941,True,True,True,1000,1000.0,1000.0
1942,0.020134746868929465,0.0024937655860349127,0.05102430490936835,3.415918188816277e+300,300.5335074607959,inf,377.67078532792067,0.942,True,True,True,1000,1000.0,1000.0
1943,0.029137681276857563,0.0024937655860349127,0.05029515762831726,3.420185421196818e+301,301.534049651442,inf,378.6713275185668,0.943,True,True,True,1000,1000.0,1000.0
1944,-0.004468079739427866,0.0024937655860349127,0.04956613441520576,3.42445798428822e+302,302.5345918420881,inf,379.6718697092129,0.944,True,True,True,1000,1000.0,1000.0
1945,0.02875376007790642,0.0024937655860349127,0.04883711120209427,3.4287358847497124e+303,303.5351340327342,inf,380.67241189985896,0.945,True,True,True,1000,1000.0,1000.0
1946,-0.028768257468659963,0.007481296758104738,0.04815783923276386,1.9820545184049003e+304,304.29711559602043,inf,381.4343934631452,0.946,True,True,True,1000,1000.0,1000.0
1947,0.001909092348142294,0.0024937655860349127,0.04742869195171275,1.9845305400053665e+305,305.29765778666655,inf,382.43493565379134,0.947,True,True,True,1000,1000.0,1000.0
1948,0.04728474240066227,0.0024937655860349127,0.04669954467066165,1.9870096547008558e+306,306.29819997731266,inf,383.43547784443746,0.948,True,True,True,1000,1000.0,1000.0
1949,0.020188567367789068,0.0024937655860349127,0.04597039738961054,1.9894918663553234e+307,307.2987421679588,inf,384.4360200350836,0.949,True,True,True,1000,1000.0,1000.0
1950,-0.05633957699910963,0.012468827930174564,0.045340504460242424,8.908392763018345e+307,307.94979935643687,inf,385.08707722356166,0.95,True,True,True,1000,1000.0,1000.0
1951,-0.015806389370598528,0.004987531172069825,0.044651431123683326,inf,308.799826549251,inf,385.9371044163758,0.951,True,True,True,1000,1000.0,1000.0
1952,0.0007526613305690599,0.0024937655860349127,0.043937544199203475,inf,309.8003687398971,inf,386.9376466070219,0.952,True,True,True,1000,1000.0,1000.0
1953,-0.01826385335539993,0.004987531172069825,0.043248470862644384,inf,310.6503959327112,inf,387.787673799836,0.953,True,True,True,1000,1000.0,1000.0
1954,0.012339176247781691,0.0024937655860349127,0.04253445987022494,inf,311.6509381233573,inf,388.7882159904821,0.954,True,True,True,1000,1000.0,1000.0
1955,0.018280763849058745,0.0024937655860349127,0.041820448877805484,inf,312.65148031400344,inf,389.78875818112823,0.955,True,True,True,1000,1000.0,1000.0
1956,-0.0017534673775543297,0.0024937655860349127,0.04115296336273743,inf,313.65202250464955,inf,390.78930037177435,0.956,True,True,True,1000,1000.0,1000.0
1957,-0.007846236681722685,0.004987531172069825,0.04051029143559012,inf,314.5020496974637,inf,391.6393275645884,0.957,True,True,True,1000,1000.0,1000.0
1958,0.03177371787674055,0.0024937655860349127,0.03987531172069826,inf,315.50259188810975,inf,392.63986975523454,0.958,True,True,True,1000,1000.0,1000.0
1959,0.013906156799296743,0.0024937655860349127,0.03927271373804295,inf,316.50313407875586,inf,393.64041194588066,0.959,True,True,True,1000,1000.0,1000.0
1960,0.015715346469531766,0.0024937655860349127,0.038712050718973705,inf,317.503676269402,inf,394.6409541365268,0.96,True,True,True,1000,1000.0,1000.0
1961,-0.009510032602274898,0.004987531172069825,0.038176201287825215,inf,318.3537034622161,inf,395.4909813293409,0.961,True,True,True,1000,1000.0,1000.0
1962,-0.016938795548347874,0.004987531172069825,0.03768762174166573,inf,319.20373065503026,inf,396.341008522155,0.962,True,True,True,1000,1000.0,1000.0
1963,-0.004379886377774644,0.0024937655860349127,0.037181300480142926,inf,320.2042728456763,inf,397.3415507128011,0.963,True,True,True,1000,1000.0,1000.0
1964,-0.01764583628774019,0.004987531172069825,0.03672845250058933,inf,321.05430003849045,inf,398.19157790561525,0.964,True,True,True,1000,1000.0,1000.0
1965,0.01508434733911701,0.0024937655860349127,0.03625091500105458,inf,322.05484222913657,inf,399.19212009626136,0.965,True,True,True,1000,1000.0,1000.0
1966,0.03607754597932389,0.0024937655860349127,0.03577337750151983,inf,323.0553844197827,inf,400.1926622869075,0.966,True,True,True,1000,1000.0,1000.0
1967,0.0007636820846940173,0.0024937655860349127,0.035340132256423615,inf,324.05592661042874,inf,401.19320447755354,0.967,True,True,True,1000,1000.0,1000.0
1968,0.022630823050530213,0.0024937655860349127,0.03490701107926701,inf,325.05646880107486,inf,402.19374666819965,0.968,True,True,True,1000,1000.0,1000.0
1969,-0.1905708218052214,0.26433915211970077,0.03710016004764209,inf,325.0443580590886,inf,402.1816359262134,0.969,True,True,True,1000,1000.0,1000.0
1970,0.04627749624668154,0.0024937655860349127,0.03667497921862011,inf,326.0449002497347,inf,403.1821781168595,0.97,True,True,True,1000,1000.0,1000.0
1971,0.017248807165077595,0.0024937655860349127,0.03627709333631096,inf,327.04544244038084,inf,404.18272030750563,0.971,True,True,True,1000,1000.0,1000.0
1972,0.03444244692846521,0.0024937655860349127,0.035879207454001805,inf,328.04598463102695,inf,405.1832624981517,0.972,True,True,True,1000,1000.0,1000.0
1973,0.018787628104272813,0.0024937655860349127,0.035481321571692655,inf,329.046526821673,inf,406.1838046887978,0.973,True,True,True,1000,1000.0,1000.0
1974,0.01859723141317271,0.0024937655860349127,0.0350834356893835,inf,330.0470690123191,inf,407.1843468794439,0.974,True,True,True,1000,1000.0,1000.0
1975,0.0008495170720637102,0.0024937655860349127,0.03468579794295355,inf,331.04761120296524,inf,408.18488907009004,0.975,True,True,True,1000,1000.0,1000.0
1976,0.00028188715373489437,0.0024937655860349127,0.034288160196523615,inf,332.04815339361136,inf,409.18543126073615,0.976,True,True,True,1000,1000.0,1000.0
1977,0.01776983046836411,0.0024937655860349127,0.03389052245009366,inf,333.0486955842575,inf,410.1859734513822,0.977,True,True,True,1000,1000.0,1000.0
1978,-0.025333359450310122,0.007481296758104738,0.0335425118795052,inf,333.8106771475437,inf,410.9479550146685,0.978,True,True,True,1000,1000.0,1000.0
1979,0.018749181266644044,0.0024937655860349127,0.03314462599719606,inf,334.8112193381898,inf,411.9484972053146,0.979,True,True,True,1000,1000.0,1000.0
1980,0.00807732431377195,0.0024937655860349127,0.03274674011488691,inf,335.8117615288359,inf,412.9490393959607,0.98,True,True,True,1000,1000.0,1000.0
1981,-0.0023227152002300855,0.0024937655860349127,0.03235480949367873,inf,336.81230371948203,inf,413.9495815866068,0.981,True,True,True,1000,1000.0,1000.0
1982,0.01222510728017645,0.0024937655860349127,0.031962878872470554,inf,337.81284591012815,inf,414.9501237772529,0.982,True,True,True,1000,1000.0,1000.0
1983,-0.023338391479032827,0.004987531172069825,0.031595761839183126,inf,338.6628731029422,inf,415.800150970067,0.983,True,True,True,1000,1000.0,1000.0
1984,-0.00930221715514179,0.004987531172069825,0.031228644805895704,inf,339.51290029575637,inf,416.65017816288116,0.984,True,True,True,1000,1000.0,1000.0
1985,-0.0049442971294964,0.0024937655860349127,0.030836590116747928,inf,340.5134424864025,inf,417.6507203535273,0.985,True,True,True,1000,1000.0,1000.0
1986,0.016086038023429894,0.0024937655860349127,0.030444535427600148,inf,341.5139846770486,inf,418.6512625441734,0.986,True,True,True,1000,1000.0,1000.0
1987,0.008367250593706355,0.0024937655860349127,0.030052728874331584,inf,342.5145268676947,inf,419.65180473481945,0.987,True,True,True,1000,1000.0,1000.0
1988,-0.012920901427014742,0.004987531172069825,0.029685859976923364,inf,343.3645540605088,inf,420.5018319276336,0.988,True,True,True,1000,1000.0,1000.0
1989,0.00920974112168016,0.0024937655860349127,0.02929405342365479,inf,344.3650962511549,inf,421.5023741182797,0.989,True,True,True,1000,1000.0,1000.0
1990,-0.0009640308144286402,0.0024937655860349127,0.028902246870386224,inf,345.365638441801,inf,422.5029163089258,0.99,True,True,True,1000,1000.0,1000.0
1991,-0.007186005831519626,0.004987531172069825,0.0285352539050384,inf,346.21566563461516,inf,423.35294350173996,0.991,True,True,True,1000,1000.0,1000.0
1992,0.001550591789634126,0.0024937655860349127,0.028143323283830225,inf,347.2162078252612,inf,424.353485692386,0.992,True,True,True,1000,1000.0,1000.0
1993,0.00650977142348752,0.0024937655860349127,0.02775151673056165,inf,348.21675001590734,inf,425.35402788303213,0.993,True,True,True,1000,1000.0,1000.0
1994,0.009115370767423192,0.0024937655860349127,0.027359710177293085,inf,349.21729220655345,inf,426.35457007367825,0.994,True,True,True,1000,1000.0,1000.0
1995,0.002472608977167945,0.0024937655860349127,0.026967903624024517,inf,350.21783439719957,inf,427.35511226432436,0.995,True,True,True,1000,1000.0,1000.0
1996,0.008656040509932184,0.0024937655860349127,0.026576097070755946,inf,351.2183765878457,inf,428.3556544549705,0.996,True,True,True,1000,1000.0,1000.0
1997,0.0006706072546776021,0.0024937655860349127,0.02618429051748737,inf,352.21891877849174,inf,429.35619664561654,0.997,True,True,True,1000,1000.0,1000.0
1998,-0.028657840774800603,0.007481296758104738,0.02584211114006029,inf,352.980900341778,inf,430.1181782089028,0.998,True,True,True,1000,1000.0,1000.0
1999,0.035925252545151776,0.0024937655860349127,0.025450056450912525,inf,353.9814425324241,inf,431.1187203995489,0.999,True,True,True,1000,1000.0,1000.0
2000,0.02505522262526738,0.0024937655860349127,0.025058498033523162,inf,354.98198472307024,inf,432.11926259019504,1.0,True,True,True,1000,1000.0,1000.0

